Multi-fidelity robust controller design with gradient sampling

Robust controllers that stabilize dynamical systems even under disturbances and noise are often formulated as solutions of nonsmooth, nonconvex optimization problems. While methods such as gradient sampling can handle the nonconvexity and nonsmoothness, the costs of evaluating the objective function may be substantial, making robust control challenging for dynamical systems with high-dimensional state spaces. In this work, we introduce multi-fidelity variants of gradient sampling that leverage low-cost, low-fidelity models with low-dimensional state spaces for speeding up the optimization process while nonetheless providing convergence guarantees for a high-fidelity model of the system of interest, which is primarily accessed in the last phase of the optimization process. Our first multi-fidelity method initiates gradient sampling on higher fidelity models with starting points obtained from cheaper, lower fidelity models. Our second multi-fidelity method relies on ensembles of gradients that are computed from low- and high-fidelity models. Numerical experiments with controlling the cooling of a steel rail profile and laminar flow in a cylinder wake demonstrate that our new multi-fidelity gradient sampling methods achieve up to two orders of magnitude speedup compared to the single-fidelity gradient sampling method that relies on the high-fidelity model alone.

==> graphics/data/cylinder_acctime_amfgs1.dat <==
0.329226	0.80157554
0.65845201	0.78195702
0.98767801	0.76424282
1.316904	0.74772956
1.64613	0.73183414
1.975356	0.7160608
2.304582	0.69997977
2.633808	0.68321444
2.963034	0.66543566
3.29226	0.64636185
3.621486	0.62576415
3.950712	0.60347574
4.2799381	0.57940379
4.6091641	0.55354221
4.9383901	0.52598287
5.2676161	0.49692224
5.5968421	0.46666096
5.9260681	0.43559433
6.2552941	0.40419332
6.5845201	0.37297739
6.9137461	0.34248214
7.2429721	0.26386063
7.5721981	0.24041222
7.9014241	0.21754524
8.2306501	0.20657083
8.5598761	0.20116115
8.8891021	0.19981075
9.2183281	0.19972705
9.5475541	0.19970649
9.8767801	0.19969611
10.206006	0.19969092
10.535232	0.19968832
10.864458	0.19968767
11.193684	0.19968763
11.52291	0.19968761
11.852136	0.19968761
12.181362	0.1996876
12.510588	0.1996876
12.839814	0.1996876
13.16904	0.1996876


==> graphics/data/cylinder_acctime_amfgs2.dat <==
13.470142	0.1891015
13.771244	0.17875965
14.072347	0.16868503
14.373449	0.15891666
14.674551	0.14947969
14.975653	0.14041217
15.276755	0.1317326
15.577857	0.12345851
15.87896	0.11680343
16.180062	0.11042776
16.481164	0.10444615
16.782266	0.09887696
17.083368	0.093695916
17.38447	0.08887478
17.685573	0.084399542
17.986675	0.080287323
18.287777	0.076488803
18.588879	0.073005483
18.889981	0.069802096
19.191083	0.066830765
19.492186	0.06412756
19.793288	0.061631395
20.09439	0.059342612
20.395492	0.057252553
20.696594	0.055303906
20.997696	0.053509335
21.298799	0.051866285
21.599901	0.050343258
21.901003	0.048931585
22.202105	0.04762465
22.503207	0.046402492
22.804309	0.045254996
23.105411	0.044181541
23.406514	0.043156213
23.707616	0.042199846
24.008718	0.041293307
24.30982	0.04041691
24.610922	0.039590049
24.912024	0.038791547
25.213127	0.038015823
25.514229	0.03726418
25.815331	0.036539332
26.116433	0.035829112
26.417535	0.03513763
26.718637	0.034468017
27.01974	0.033800176
27.320842	0.0331448
27.621944	0.03249141
27.923046	0.03184853
28.224148	0.031216638


==> graphics/data/cylinder_acctime_amfgs3.dat <==
28.994892	0.019695637
29.765636	0.016834993
30.53638	0.01540724
31.307124	0.014581549
32.077868	0.014225382
32.848612	0.01344938
33.619356	0.012714701
34.3901	0.012015707
35.160844	0.011661032
35.931589	0.010990807
36.702333	0.010813715
37.473077	0.010165373
38.243821	0.009538912
39.014565	0.0089303897
39.785309	0.0083354954
40.556053	0.0081593255
41.326797	0.0075764673
42.097541	0.007005345
42.868285	0.0064432485
43.639029	0.0058894049


==> graphics/data/cylinder_acctime_gs.dat <==
0.73766936	0.79635916
1.4532797	0.77802469
2.16889	0.76130396
2.8845003	0.74559868
3.6001105	0.73044703
4.3157208	0.73044703
5.0313311	0.7148892
5.7469414	0.69899464
6.4625517	0.68238628
7.178162	0.66474873
7.8937723	0.64578026
8.6093826	0.62524826
9.3249929	0.60302014
10.040603	0.57899375
10.756214	0.55314417
11.471824	0.52556657
12.187434	0.49646939
12.903044	0.46614485
13.618655	0.43499828
14.334265	0.40350762
15.049875	0.37220816
15.765486	0.34164535
16.481096	0.29058097
17.196706	0.26481551
17.912316	0.25219576
18.627927	0.2459459
19.343537	0.23370899
20.059147	0.22162169
20.774758	0.20972081
21.490368	0.19800896
22.205978	0.18653797
22.921589	0.17530959
23.637199	0.1643781
24.352809	0.15375474
25.068419	0.14349478
25.78403	0.13363823
26.49964	0.12951804
27.21525	0.12675474
27.930861	0.11929231
28.646471	0.11225296
29.362081	0.1095025
30.077692	0.10290138
30.793302	0.096726639
31.508912	0.090954175
32.224522	0.085608401
32.940133	0.080653537
33.655743	0.076069665
34.371353	0.071871128
35.086964	0.06800631
35.802574	0.064447815


==> graphics/data/cylinder_acctime_rmfgs1.dat <==
0.13205107	0.7983863
0.25982545	0.77869889
0.38759983	0.76082812
0.51537421	0.74327119
0.64314859	0.72612195
0.77092297	0.70859571
0.89869735	0.68934547
1.0264717	0.66815455
1.1542461	0.64450396
1.2820205	0.61837867
1.4097949	0.58927464
1.5375692	0.55713795
1.6653436	0.52231872
1.793118	0.48538552
1.9208924	0.44694162
2.0486668	0.40797668
2.1764411	0.36970793
2.3042155	0.33291865
2.4319899	0.32714985
2.5597643	0.3057984
2.6875386	0.28499396
2.815313	0.26440779
2.9430874	0.24484211
3.0708618	0.22676353
3.1986362	0.21392364
3.3264105	0.19815288
3.4541849	0.18307249
3.5819593	0.18307249
3.7097337	0.27833397
3.8375081	0.22604681
3.9652824	0.21338832
4.0930568	0.20710758
4.2208312	0.19361971
4.3486056	0.18101669
4.4763799	0.17789475
4.6041543	0.17633591
4.7319287	0.1646482
4.8597031	0.15929575
4.9874775	0.15673317
5.1152518	0.15547559


==> graphics/data/cylinder_acctime_rmfgs2.dat <==
5.380787	0.1058587
5.6460163	0.093810287
5.9112455	0.089625454
6.1764748	0.085775064
6.441704	0.082225098
6.7069333	0.079014946
6.9721625	0.076060758
7.2373918	0.073044285
7.502621	0.070329338
7.7678503	0.067822041
8.0330795	0.065532385
8.2983088	0.063422535
8.5635381	0.061454391
8.8287673	0.058420819
9.0939966	0.05659891
9.3592258	0.054912593
9.6244551	0.053358057
9.8896843	0.051882505
10.154914	0.048839449
10.420143	0.047469793
10.685372	0.046180225
10.950601	0.044961095
11.215831	0.043815963
11.48106	0.042724591
11.746289	0.041683749
12.011518	0.04069501
12.276748	0.039735289
12.541977	0.038830589
12.807206	0.037948424
13.072435	0.03709397
13.337665	0.036260024
13.602894	0.035444282
13.868123	0.034648968
14.133352	0.033865544
14.398582	0.033106799
14.663811	0.032358584
14.92904	0.031619923
15.194269	0.030894153
15.459499	0.030169852
15.724728	0.029462408
15.989957	0.028766908
16.255186	0.028083084
16.520416	0.027401363
16.785645	0.026729567
17.050874	0.026058735
17.316103	0.025396185
17.581333	0.024749793
17.846562	0.024096364
18.111791	0.023462066
18.37702	0.022832396


==> graphics/data/cylinder_acctime_rmfgs3.dat <==
19.11744	0.010864162
19.857128	0.0078948333
20.596817	0.0071091376
21.336506	0.0063721462
22.076194	0.0060035191
22.815883	0.0053077367
23.555571	0.0046492339
24.29526	0.0040222838
25.034949	0.0034212304
25.774637	0.0028442585
26.514326	0.0022887605
27.254015	0.0017532284
27.993703	0.001235633
28.733392	0.00073443777
29.47308	0.0002489019
30.212769	7.6656228e-06
30.952458	1.0367519e-07
31.692146	4.4406888e-08
32.431835	1.4806865e-08
33.171524	3.2591142e-16


==> graphics/data/cylinder_norm_acctime_amfgs1.dat <==
0.76926197	0.83529079
1.5385239	0.67391401
2.3077859	0.54518857
3.0770479	0.44007315
3.8463098	0.35301943
4.6155718	0.28056782
5.3848338	0.22063278
6.1540957	0.17211938
6.9233577	0.13446787
7.6926197	0.10654822
8.4618816	0.086003681
9.2311436	0.072203559
10.000406	0.063915021
10.769668	0.063915021
11.538929	0.058881428
12.308191	0.055688345
13.077453	0.053538321
13.846715	0.051988302
14.615977	0.050788725
15.385239	0.049796686
16.154501	0.048929337
16.923763	0.040098736
17.693025	0.039428126
18.462287	0.039264327
19.231549	0.039182905
20.000811	0.039162599
20.770073	0.03916133
21.539335	0.03916125
22.308597	0.039161211
23.077859	0.03916121
23.847121	0.03916121
24.616383	0.03916121
25.385645	0.03916121
26.154907	0.03916121
26.924169	0.03916121


==> graphics/data/cylinder_norm_acctime_amfgs2.dat <==
30.512632	0.03916121
34.101095	0.03916121


==> graphics/data/cylinder_norm_acctime_amfgs3.dat <==
37.824878	0.03916121


==> graphics/data/cylinder_norm_acctime_gs.dat <==
1.7566406	0.75119753
3.4838537	0.61350621
5.2110668	0.50119207
6.9382799	0.40836913
8.665493	0.33086952
10.392706	0.26668905
12.119919	0.21394259
13.847132	0.17151481
15.574345	0.13818878
17.301558	0.11340417
19.028771	0.095431921
20.755985	0.082577906
22.483198	0.082577906
24.210411	0.073329834
25.937624	0.066894239
27.664837	0.062371489
29.39205	0.05909305
31.119263	0.056647975
32.846476	0.054769359
34.573689	0.053286602
36.300902	0.05205926
38.028115	0.051014794
39.755328	0.050089269
41.482542	0.049254771
43.209755	0.048480948
44.936968	0.047750217
46.664181	0.047052009
48.391394	0.04637504
50.118607	0.045715013
51.84582	0.045066301
53.573033	0.044427651
55.300246	0.043796964
57.027459	0.043171842
58.754672	0.042551695
60.481885	0.041937292
62.209099	0.04132506
63.936312	0.040715874
65.663525	0.040109942
67.390738	0.039507211
69.117951	0.03890729
70.845164	0.038309883
72.572377	0.037714759
74.29959	0.037121659
76.026803	0.036531036
77.754016	0.035942857
79.481229	0.03535675
81.208442	0.034805721
82.935656	0.034256892
84.662869	0.033710286
86.390082	0.033165785


==> graphics/data/cylinder_norm_acctime_rmfgs1.dat <==
0.31843925	0.74127822
0.63211105	0.54847839
0.94578286	0.41478429
1.2594547	0.31589199
1.5731265	0.24233437
1.8867983	0.18708246
2.2004701	0.14580721
2.5141419	0.11607455
2.8278137	0.10884752
3.1414855	0.10479739
3.4551573	0.10261614
3.7688291	0.10189393
4.0825009	0.10189393
4.3961727	0.10184342
4.7098445	0.10258843
5.0235163	0.10383945
5.3371881	0.10542299
5.6508599	0.10720124
5.9645318	0.10909915
6.2782036	0.11103992
6.5918754	0.11298739
6.9055472	0.11491593
7.219219	0.11680837
7.5328908	0.11865075
7.8465626	0.12043988
8.1602344	0.12217878
8.4739062	0.12385959
8.787578	0.1254827
9.1012498	0.1270594
9.4149216	0.12857937
9.7285934	0.13005177
10.042265	0.13148656
10.355937	0.1328754
10.669609	0.13424236
10.983281	0.13556982
11.296952	0.13686491
11.610624	0.13815348
11.924296	0.13940275
12.237968	0.14064259
12.55164	0.14186305


==> graphics/data/cylinder_norm_acctime_rmfgs2.dat <==
13.212115	0.092177617
13.872248	0.054358112
14.532381	0.04765818
15.192514	0.042487664
15.852647	0.038530503
16.51278	0.035457437
17.172914	0.033047609
17.833047	0.031132203
18.49318	0.029593627
19.153313	0.028327353
19.813446	0.02726049
20.473579	0.026343566
21.133712	0.025528302
21.793846	0.024794461
22.453979	0.024116002
23.114112	0.023479144
23.774245	0.022869939
24.434378	0.022280449
25.094511	0.021706075
25.754644	0.021142787
26.414778	0.02058742
27.074911	0.020037974
27.735044	0.019490899
28.395177	0.018948706
29.05531	0.018408785
29.715443	0.017873853
30.375576	0.017337854
31.035709	0.011374309
31.695843	0.012223019
32.355976	0.013074577
33.016109	0.013931686
33.676242	0.014763968
34.336375	0.015586357
34.996508	0.016419396
35.656641	0.017259179
36.316775	0.018081266
36.976908	0.017715813
37.637041	0.017195854
38.297174	0.01667848
38.957307	0.016163108
39.61744	0.01565205
40.277573	0.015143433
40.937707	0.014637736
41.59784	0.014385976
42.257973	0.01437812
42.918106	0.014374192
43.578239	0.01437321
44.238372	0.014372719
44.898505	0.014372597
45.558639	0.014372535


==> graphics/data/cylinder_norm_acctime_rmfgs3.dat <==
47.399708	0.0099542119
49.239735	0.0092976243
51.079762	0.0086835985
52.919789	0.0081002581
54.759816	0.0075390167
56.599844	0.0069939663
58.439871	0.0064610132
60.279898	0.0059372083
62.119925	0.0054207404
63.959952	0.0049098474
65.799979	0.0044037635
67.640006	0.0039018681
69.480033	0.0034035637
71.320061	0.0029085522
73.160088	0.0024166516
75.000115	0.0019277207
76.840142	0.0014416394
78.680169	0.00095835883
80.520196	0.00047781902
82.360223	1.9525445e-16


==> graphics/data/cylinder_norm_objtime_amfgs1.dat <==
0.76926197	2.0871044
1.5385239	1.9035857
2.3077859	1.7571983
3.0770479	1.6376604
3.8463098	1.5386623
4.6155718	1.4562699
5.3848338	1.3881114
6.1540957	1.3329416
6.9233577	1.2901241
7.6926197	1.2583737
8.4618816	1.2350103
9.2311436	1.2193167
10.000406	1.209891
10.769668	1.209891
11.538929	1.2041667
12.308191	1.2005355
13.077453	1.1980905
13.846715	1.1963278
14.615977	1.1949636
15.385239	1.1938355
16.154501	1.1928491
16.923763	1.1828069
17.693025	1.1820443
18.462287	1.181858
19.231549	1.1817654
20.000811	1.1817423
20.770073	1.1817409
21.539335	1.1817408
22.308597	1.1817408
23.077859	1.1817408
23.847121	1.1817408
24.616383	1.1817408
25.385645	1.1817408
26.154907	1.1817408
26.924169	1.1817408


==> graphics/data/cylinder_norm_objtime_amfgs2.dat <==
30.512632	1.1817408
34.101095	1.1817408


==> graphics/data/cylinder_norm_objtime_amfgs3.dat <==
37.824878	1.1817408


==> graphics/data/cylinder_norm_objtime_gs.dat <==
1.7566406	1.991473
3.4838537	1.8348896
5.2110668	1.7071652
6.9382799	1.6016064
8.665493	1.5134733
10.392706	1.4404869
12.119919	1.3805033
13.847132	1.3322541
15.574345	1.2943555
17.301558	1.2661703
19.028771	1.2457322
20.755985	1.2311145
22.483198	1.2311145
24.210411	1.2205975
25.937624	1.2132789
27.664837	1.2081356
29.39205	1.2044074
31.119263	1.2016268
32.846476	1.1994905
34.573689	1.1978043
36.300902	1.1964085
38.028115	1.1952207
39.755328	1.1941682
41.482542	1.1932192
43.209755	1.1923392
44.936968	1.1915082
46.664181	1.1907142
48.391394	1.1899444
50.118607	1.1891938
51.84582	1.1884561
53.573033	1.1877298
55.300246	1.1870126
57.027459	1.1863017
58.754672	1.1855964
60.481885	1.1848977
62.209099	1.1842015
63.936312	1.1835087
65.663525	1.1828197
67.390738	1.1821342
69.117951	1.181452
70.845164	1.1807726
72.572377	1.1800959
74.29959	1.1794214
76.026803	1.1787497
77.754016	1.1780808
79.481229	1.1774143
81.208442	1.1767877
82.935656	1.1761635
84.662869	1.1755419
86.390082	1.1749227


==> graphics/data/cylinder_norm_objtime_rmfgs1.dat <==
0.31843925	1.9801927
0.63211105	1.7609395
0.94578286	1.6089017
1.2594547	1.4964408
1.5731265	1.4127906
1.8867983	1.3499578
2.2004701	1.3030193
2.5141419	1.2692071
2.8278137	1.2609885
3.1414855	1.2563826
3.4551573	1.2539021
3.7688291	1.2530808
4.0825009	1.2530808
4.3961727	1.2530234
4.7098445	1.2538706
5.0235163	1.2552933
5.3371881	1.2570941
5.6508599	1.2591163
5.9645318	1.2612746
6.2782036	1.2634817
6.5918754	1.2656964
6.9055472	1.2678895
7.219219	1.2700416
7.5328908	1.2721368
7.8465626	1.2741714
8.1602344	1.2761489
8.4739062	1.2780603
8.787578	1.2799061
9.1012498	1.2816991
9.4149216	1.2834277
9.7285934	1.2851021
10.042265	1.2867337
10.355937	1.2883131
10.669609	1.2898677
10.983281	1.2913773
11.296952	1.29285
11.610624	1.2943154
11.924296	1.2957361
12.237968	1.297146
12.55164	1.298534


==> graphics/data/cylinder_norm_objtime_rmfgs2.dat <==
13.212115	1.2420314
13.872248	1.1990228
14.532381	1.1914036
15.192514	1.1855236
15.852647	1.1810235
16.51278	1.1775288
17.172914	1.1747883
17.833047	1.1726101
18.49318	1.1708604
19.153313	1.1694204
19.813446	1.1682072
20.473579	1.1671645
21.133712	1.1662373
21.793846	1.1654028
22.453979	1.1646313
23.114112	1.163907
23.774245	1.1632142
24.434378	1.1625439
25.094511	1.1618907
25.754644	1.1612501
26.414778	1.1606185
27.074911	1.1599937
27.735044	1.1593716
28.395177	1.158755
29.05531	1.158141
29.715443	1.1575326
30.375576	1.1569231
31.035709	1.1501413
31.695843	1.1511065
32.355976	1.1520749
33.016109	1.1530496
33.676242	1.1539961
34.336375	1.1549313
34.996508	1.1558786
35.656641	1.1568336
36.316775	1.1577685
36.976908	1.1573529
37.637041	1.1567616
38.297174	1.1561733
38.957307	1.1555872
39.61744	1.155006
40.277573	1.1544276
40.937707	1.1538525
41.59784	1.1535662
42.257973	1.1535573
42.918106	1.1535528
43.578239	1.1535517
44.238372	1.1535511
44.898505	1.153551
45.558639	1.1535509


==> graphics/data/cylinder_norm_objtime_rmfgs3.dat <==
47.399708	1.1485264
49.239735	1.1477797
51.079762	1.1470814
52.919789	1.1464181
54.759816	1.1457798
56.599844	1.14516
58.439871	1.1445539
60.279898	1.1439582
62.119925	1.1433709
63.959952	1.1427899
65.799979	1.1422144
67.640006	1.1416436
69.480033	1.1410769
71.320061	1.140514
73.160088	1.1399546
75.000115	1.1393986
76.840142	1.1388458
78.680169	1.1382962
80.520196	1.1377498
82.360223	1.1372064


==> graphics/data/cylinder_objtime_amfgs1.dat <==
0.329226	1.2274198
0.65845201	1.2140536
0.98767801	1.2019849
1.316904	1.1907343
1.64613	1.1799047
1.975356	1.1691583
2.304582	1.1582022
2.633808	1.14678
2.963034	1.1346672
3.29226	1.1216722
3.621486	1.1076389
3.950712	1.0924537
4.2799381	1.0760534
4.6091641	1.0584338
4.9383901	1.0396575
5.2676161	1.0198584
5.5968421	0.99924131
5.9260681	0.9780755
6.2552941	0.95668188
6.5845201	0.93541436
6.9137461	0.91463784
7.2429721	0.86107272
7.5721981	0.84509724
7.9014241	0.82951788
8.2306501	0.82204098
8.5598761	0.81835534
8.8891021	0.81743531
9.2183281	0.81737829
9.5475541	0.81736428
9.8767801	0.81735721
10.206006	0.81735367
10.535232	0.8173519
10.864458	0.81735146
11.193684	0.81735143
11.52291	0.81735142
11.852136	0.81735142
12.181362	0.81735141
12.510588	0.81735141
12.839814	0.81735141
13.16904	0.81735141


==> graphics/data/cylinder_objtime_amfgs2.dat <==
13.470142	0.81013906
13.771244	0.80309313
14.072347	0.79622925
14.373449	0.78957403
14.674551	0.78314458
14.975653	0.77696685
15.276755	0.77105343
15.577857	0.76541626
15.87896	0.76088213
16.180062	0.75653836
16.481164	0.75246307
16.782266	0.74866877
17.083368	0.7451389
17.38447	0.74185424
17.685573	0.73880525
17.986675	0.73600358
18.287777	0.73341563
18.588879	0.73104244
18.889981	0.72885996
19.191083	0.72683558
19.492186	0.72499388
19.793288	0.72329323
20.09439	0.72173387
20.395492	0.72030991
20.696594	0.71898229
20.997696	0.71775964
21.298799	0.71664023
21.599901	0.71560258
21.901003	0.7146408
22.202105	0.71375038
22.503207	0.71291772
22.804309	0.71213593
23.105411	0.71140458
23.406514	0.71070602
23.707616	0.71005445
24.008718	0.70943682
24.30982	0.70883973
24.610922	0.70827638
24.912024	0.70773236
25.213127	0.70720386
25.514229	0.70669176
25.815331	0.70619792
26.116433	0.70571404
26.417535	0.70524293
26.718637	0.70478672
27.01974	0.70433172
27.320842	0.70388521
27.621944	0.70344005
27.923046	0.70300206
28.224148	0.70257155


==> graphics/data/cylinder_objtime_amfgs3.dat <==
28.994892	0.69472225
29.765636	0.69277328
30.53638	0.69180055
31.307124	0.691238
32.077868	0.69099535
32.848612	0.69046665
33.619356	0.68996611
34.3901	0.68948989
35.160844	0.68924824
35.931589	0.68879162
36.702333	0.68867096
37.473077	0.68822925
38.243821	0.68780244
39.014565	0.68738785
39.785309	0.68698254
40.556053	0.68686252
41.326797	0.68646542
42.097541	0.68607631
42.868285	0.68569335
43.639029	0.68531601


==> graphics/data/cylinder_objtime_gs.dat <==
0.73766936	1.2238659
1.4532797	1.2113745
2.16889	1.1999826
2.8845003	1.1892826
3.6001105	1.1789597
4.3157208	1.1789597
5.0313311	1.1683601
5.7469414	1.1575311
6.4625517	1.1462157
7.178162	1.1341992
7.8937723	1.1212759
8.6093826	1.1072874
9.3249929	1.0921433
10.040603	1.075774
10.756214	1.0581626
11.471824	1.0393739
12.187434	1.0195499
12.903044	0.99888968
13.618655	0.97766941
14.334265	0.95621471
15.049875	0.93489028
15.765486	0.91406773
16.481096	0.87927739
17.196706	0.86172328
17.912316	0.85312541
18.627927	0.84886735
19.343537	0.8405303
20.059147	0.83229519
20.774758	0.82418708
21.490368	0.81620775
22.205978	0.80839252
22.921589	0.80074258
23.637199	0.79329493
24.352809	0.78605719
25.068419	0.77906705
25.78403	0.77235174
26.49964	0.76954464
27.21525	0.76766199
27.930861	0.76257782
28.646471	0.75778188
29.362081	0.75590799
30.077692	0.75141062
30.793302	0.74720374
31.508912	0.74327094
32.224522	0.73962885
32.940133	0.73625308
33.655743	0.73313007
34.371353	0.7302696
35.086964	0.72763648
35.802574	0.72521207


==> graphics/data/cylinder_objtime_rmfgs1.dat <==
0.13205107	1.225247
0.25982545	1.2118339
0.38759983	1.1996584
0.51537421	1.1876968
0.64314859	1.176013
0.77092297	1.1640723
0.89869735	1.1509571
1.0264717	1.1365196
1.1542461	1.1204064
1.2820205	1.1026071
1.4097949	1.0827784
1.5375692	1.0608836
1.6653436	1.0371611
1.793118	1.0119984
1.9208924	0.98580645
2.0486668	0.9592595
2.1764411	0.93318686
2.3042155	0.9081222
2.4319899	0.90419189
2.5597643	0.88964508
2.6875386	0.87547094
2.815313	0.86144551
2.9430874	0.84811534
3.0708618	0.83579834
3.1986362	0.82705048
3.3264105	0.8163058
3.4541849	0.80603148
3.5819593	0.80603148
3.7097337	0.87093346
3.8375081	0.83531003
3.9652824	0.82668576
4.0930568	0.82240667
4.2208312	0.81321734
4.3486056	0.80463085
4.4763799	0.80250387
4.6041543	0.80144182
4.7319287	0.79347894
4.8597031	0.7898323
4.9874775	0.78808641
5.1152518	0.78722961


==> graphics/data/cylinder_objtime_rmfgs2.dat <==
5.380787	0.75342545
5.6460163	0.74521682
5.9112455	0.74236568
6.1764748	0.7397424
6.441704	0.73732379
6.7069333	0.7351367
6.9721625	0.73312401
7.2373918	0.73106887
7.502621	0.72921917
7.7678503	0.72751094
8.0330795	0.72595099
8.2983088	0.72451354
8.5635381	0.72317264
8.8287673	0.72110585
9.0939966	0.71986458
9.3592258	0.71871569
9.6244551	0.71765658
9.8896843	0.71665128
10.154914	0.71457803
10.420143	0.71364488
10.685372	0.71276629
10.950601	0.7119357
11.215831	0.71115551
11.48106	0.71041196
11.746289	0.70970283
12.011518	0.7090292
12.276748	0.70837534
12.541977	0.70775896
12.807206	0.70715794
13.072435	0.7065758
13.337665	0.70600763
13.602894	0.70545186
13.868123	0.70491001
14.133352	0.70437626
14.398582	0.70385932
14.663811	0.70334956
14.92904	0.70284631
15.194269	0.70235184
15.459499	0.70185837
15.724728	0.70137639
15.989957	0.70090254
16.255186	0.70043665
16.520416	0.69997219
16.785645	0.69951449
17.050874	0.69905745
17.316103	0.69860605
17.581333	0.69816566
17.846562	0.69772048
18.111791	0.69728833
18.37702	0.69685933


==> graphics/data/cylinder_objtime_rmfgs3.dat <==
19.11744	0.68870533
19.857128	0.68668232
20.596817	0.68614702
21.336506	0.68564491
22.076194	0.68539376
22.815883	0.68491972
23.555571	0.68447108
24.29526	0.68404394
25.034949	0.68363444
25.774637	0.68324135
26.514326	0.68286288
27.254015	0.68249802
27.993703	0.68214538
28.733392	0.68180392
29.47308	0.68147312
30.212769	0.68130876
30.952458	0.68130361
31.692146	0.68130357
32.431835	0.68130355
33.171524	0.68130354


==> graphics/data/rail_acctime_amfgs1.dat <==
0.014681086	3.3870963
0.029362171	1.9987141
0.044043257	0.8008121
0.058724342	0.51386588
0.073405428	0.39848423
0.088086513	0.38385261
0.1027676	0.38385261
0.11744868	0.36700924
0.13212977	0.35638353
0.14681086	0.35273908
0.16149194	0.34251381
0.17617303	0.33998982
0.19085411	0.33830611
0.2055352	0.33015664
0.22021628	0.32288813
0.23489737	0.32229535
0.24957845	0.31890438
0.26425954	0.31471541
0.27894062	0.31349946
0.29362171	0.31236352
0.3083028	0.31165494
0.32298388	0.30028536
0.33766497	0.28937311
0.35234605	0.27891247
0.36702714	0.26880954
0.38170822	0.25902597
0.39638931	0.24957607
0.41107039	0.24040028
0.42575148	0.23151374
0.44043257	0.22287575
0.45511365	0.21448337
0.46979474	0.20633116
0.48447582	0.19840694
0.49915691	0.19074691
0.51383799	0.18337742
0.52851908	0.18330922
0.54320016	0.17613608
0.55788125	0.17613116
0.57256233	0.16910395
0.58724342	0.16909879
0.60192451	0.16232313
0.61660559	0.1557401
0.63128668	0.1556615
0.64596776	0.14927863
0.66064885	0.14925569
0.67532993	0.14301101
0.69001102	0.13701586
0.7046921	0.1312078
0.71937319	0.13114257
0.73405428	0.12546097
0.74873536	0.12004103
0.76341645	0.11480563
0.77809753	0.10974474
0.79277862	0.10489474
0.8074597	0.10023882
0.82214079	0.095737861
0.83682187	0.091436498
0.85150296	0.087291937
0.86618404	0.08341672
0.88086513	0.079671702
0.89554622	0.0760853
0.9102273	0.072741028
0.92490839	0.069555577
0.93958947	0.066507295
0.95427056	0.063665642
0.96895164	0.061012332
0.98363273	0.058480633
0.99831381	0.056117997
1.0129949	0.053905014
1.027676	0.051817778
1.0423571	0.049890483
1.0570382	0.04810671
1.0717192	0.046447722
1.0864003	0.044912015
1.1010814	0.04397155
1.1157625	0.042470273
1.1304436	0.041090509
1.1451247	0.039875004
1.1598058	0.038760072
1.1744868	0.037773539
1.1891679	0.036871523
1.203849	0.036046901
1.2185301	0.035322286
1.2332112	0.034662728
1.2478923	0.034065085
1.2625734	0.033513101


==> graphics/data/rail_acctime_amfgs2.dat <==
1.3123688	0.030866023
1.3621642	0.030733316
1.4119596	0.03004362
1.461755	0.029492064
1.5115504	0.029469449
1.5613458	0.029469449
1.6111412	0.029435591
1.6609366	0.02942341
1.710732	0.029417333
1.7605274	0.029416573
1.8103228	0.028899653
1.8601182	0.028897066
1.9099136	0.028895771
1.959709	0.028895446
2.0095044	0.028895406
2.0592998	0.028895403
2.1090952	0.028440255
2.1588906	0.028040769
2.208686	0.02768285
2.2584814	0.027675502
2.3082768	0.027355713
2.3580722	0.027075099
2.4078676	0.026827342
2.457663	0.026606725
2.5074584	0.026414062
2.5572538	0.026242412
2.6070492	0.026091197
2.6568446	0.025957464
2.7066401	0.025837094
2.7564355	0.025732248
2.8062309	0.025641756
2.8560263	0.025605847
2.9058217	0.025523276
2.9556171	0.025453085
3.0054125	0.025390423
3.0552079	0.025335093
3.1050033	0.025287244
3.1547987	0.025245663
3.2045941	0.02520983
3.2543895	0.025177357
3.3041849	0.025173746
3.3539803	0.025172519
3.4037757	0.025172214
3.4535711	0.025172214
3.5033665	0.025172214
3.5531619	0.025172214
3.6029573	0.025172214
3.6527527	0.025172214
3.7025481	0.025172214
3.7523435	0.025172214
3.8021389	0.025172214
3.8519343	0.025172214
3.9017297	0.025144543
3.9515251	0.025120199
4.0013205	0.02509819
4.0511159	0.025079541
4.1009113	0.02506248
4.1507068	0.02505356
4.2005022	0.025039246
4.2502976	0.025026631
4.300093	0.025014912
4.3498884	0.025005329
4.3996838	0.024996745
4.4494792	0.02498889
4.4992746	0.024981538
4.54907	0.024972629
4.5988654	0.024966428
4.6486608	0.024961034
4.6984562	0.024955885


==> graphics/data/rail_acctime_amfgs3.dat <==
4.8319891	0.024583208
4.9655221	0.024557597
5.099055	0.024557519
5.232588	0.02455751
5.3661209	0.024544004
5.4996539	0.024534917
5.6331868	0.024527975
5.7667198	0.024521758
5.9002527	0.024521758
6.0337857	0.024241901
6.1673186	0.024241787
6.3008516	0.024241773
6.4343845	0.02424177
6.5679175	0.024241769
6.7014504	0.024241769
6.8349834	0.024241769
6.9685163	0.024241769
7.1020493	0.024241769
7.2355822	0.024241769
7.3691152	0.024241769
7.5026481	0.024241769
7.6361811	0.024241769
7.769714	0.024241769
7.903247	0.024241769
8.0367799	0.024241769
8.1703129	0.024241769
8.3038458	0.024241769
8.4373788	0.024241769
8.5709117	0.024241769


==> graphics/data/rail_acctime_amfgs4.dat <==
8.859454	0.024241769


==> graphics/data/rail_acctime_amfgs5.dat <==
9.02276	0.02423207
9.1860659	0.024225238
9.3493719	0.0242198
9.5126779	0.024203435
9.6759838	0.024198804
9.8392898	0.024194702
10.002596	0.024190997
10.165902	0.024187615
10.329208	0.024184502
10.492514	0.024181613
10.65582	0.024178913
10.819126	0.024176382
10.982432	0.024173993
11.145738	0.024171727
11.309044	0.02416957
11.47235	0.024167507
11.635656	0.024165522
11.798961	0.024163609
11.962267	0.024161758
12.125573	0.024159956
12.288879	0.024158202
12.452185	0.024156487
12.615491	0.024154807
12.778797	0.024153157
12.942103	0.024151533
13.105409	0.024149928
13.268715	0.024148344
13.432021	0.024146776
13.595327	0.024145221
13.758633	0.024143679
13.921939	0.024142148
14.085245	0.024140627
14.248551	0.024139114
14.411857	0.024137607
14.575163	0.024136107
14.738469	0.024134614
14.901775	0.024133123
15.065081	0.024131637
15.228387	0.024130154
15.391693	0.024128675
15.554999	0.024127198
15.718305	0.024125723
15.881611	0.02412425
16.044917	0.024122778
16.208223	0.024121309
16.371529	0.02411984
16.534835	0.024118374
16.698141	0.024116909
16.861447	0.024115444
17.024753	0.02411398


==> graphics/data/rail_acctime_gs.dat <==
0.16530523	3.4167032
0.31588977	2.0213505
0.46647432	0.79764424
0.61705886	0.50750846
0.76764341	0.39253265
0.91822795	0.39253265
1.0688125	0.38203786
1.219397	0.37614946
1.3699816	0.35604949
1.5205661	0.34459262
1.6711507	0.32944498
1.8217352	0.31659115
1.9723198	0.30480273
2.1229043	0.29363762
2.2734889	0.28297012
2.4240734	0.27269788
2.5746579	0.26277095
2.7252425	0.25316116
2.875827	0.24385215
3.0264116	0.23481522
3.1769961	0.22602265
3.3275807	0.21750437
3.4781652	0.20922443
3.6287498	0.20115707
3.7793343	0.19332751
3.9299188	0.18570998
4.0805034	0.1782657
4.2310879	0.17104426
4.3816725	0.16405965
4.532257	0.15722811
4.6828416	0.15602361
4.8334261	0.14931402
4.9840107	0.1428259
5.1345952	0.13652902
5.2851798	0.13043568
5.4357643	0.12451134
5.5863488	0.11879463
5.7369334	0.11330559
5.8875179	0.10798857
6.0381025	0.10288464
6.188687	0.097954875
6.3392716	0.093249615
6.4898561	0.088720592
6.6404407	0.084385216
6.7910252	0.08025696
6.9416097	0.076320898
7.0921943	0.072582416
7.2427788	0.069026306
7.3933634	0.065642863
7.5439479	0.062502464
7.6945325	0.059547349
7.845117	0.056753831
7.9957016	0.054139924
8.1462861	0.051707531
8.2968706	0.049447864
8.4474552	0.04731779
8.5980397	0.045347825
8.7486243	0.043514078
8.8992088	0.04186086
9.0497934	0.040293782
9.2003779	0.038873033
9.3509625	0.037573216
9.501547	0.036376839
9.6521316	0.035254537
9.8027161	0.03425219
9.9533006	0.033354632
10.103885	0.032524551
10.25447	0.031763122
10.405054	0.031077092
10.555639	0.030451221
10.706223	0.029907852
10.856808	0.029907852
11.007392	0.029285654
11.157977	0.028749462
11.308562	0.02853631
11.459146	0.028455721
11.609731	0.027992252
11.760315	0.027577613
11.9109	0.027209327
12.061484	0.026880405
12.212069	0.026588974
12.362653	0.026330441
12.513238	0.026101437
12.663822	0.025898444
12.814407	0.02571939
12.964992	0.025561818
13.115576	0.025422842
13.266161	0.025300964
13.416745	0.025193437
13.56733	0.025099403
13.717914	0.02501616
13.868499	0.024943475
14.019083	0.024879711
14.169668	0.024823814
14.320252	0.02477449
14.470837	0.024731631
14.621422	0.024693991
14.772006	0.024660743
14.922591	0.024631698
15.073175	0.024606388
15.22376	0.024584098
15.374344	0.024564517
15.524929	0.024547174
15.675513	0.02453195
15.826098	0.024518649
15.976682	0.024506631
16.127267	0.024496052
16.277852	0.024486578
16.428436	0.024478385
16.579021	0.024470914
16.729605	0.024464218
16.88019	0.024458178
17.030774	0.024458178
17.181359	0.02436137
17.331943	0.024216121
17.482528	0.0242104
17.633112	0.024193992
17.783697	0.02418887
17.934282	0.024184263
18.084866	0.024180062


==> graphics/data/rail_acctime_rmfgs1.dat <==
0.015983232	3.158653
0.031786498	0.049987956
0.047589764	0.030395216
0.063393031	0.030578939
0.079196297	0.030498308
0.094999563	0.030418785
0.11080283	0.030339444
0.1266061	0.0302601
0.14240936	0.030180939
0.15821263	0.030101723
0.17401589	0.030022538
0.18981916	0.029943371
0.20562243	0.029863944
0.22142569	0.029784622
0.23722896	0.029704945
0.25303222	0.029625055
0.26883549	0.029544871
0.28463876	0.029464633
0.30044202	0.02938416
0.31624529	0.029303115
0.33204855	0.029221875
0.34785182	0.029140168
0.36365509	0.029057692
0.37945835	0.028975152
0.39526162	0.028892026
0.41106489	0.028808405
0.42686815	0.028723957
0.44267142	0.028638875
0.45847468	0.028553111
0.47427795	0.028466791
0.49008122	0.028380824
0.50588448	0.02826089
0.52168775	0.028173978
0.53749101	0.028084746
0.55329428	0.027994506
0.56909755	0.027903373
0.58490081	0.027811344
0.60070408	0.027718294
0.61650734	0.027624112
0.63231061	0.027529059
0.64811388	0.027434668
0.66391714	0.027337015
0.67972041	0.027238365
0.69552368	0.027138732
0.71132694	0.027037451
0.72713021	0.026934955
0.74293347	0.026830974
0.75873674	0.026725586
0.77454001	0.026618861
0.79034327	0.026510612
0.80614654	0.026400611
0.8219498	0.026289075
0.83775307	0.02617606
0.85355634	0.026061194
0.8693596	0.025944684
0.88516287	0.025826359
0.90096613	0.025706116
0.9167694	0.025584102
0.93257267	0.025460018
0.94837593	0.025334081
0.9641792	0.025206074
0.97998247	0.025075945
0.99578573	0.024943764
1.011589	0.024809218
1.0273923	0.02467266
1.0431955	0.02453367
1.0589988	0.024392238
1.0748021	0.02424857
1.0906053	0.024102347
1.1064086	0.02395376
1.1222119	0.023802357
1.1380151	0.023648373
1.1538184	0.023491795
1.1696217	0.023332535
1.1854249	0.023170508
1.2012282	0.023005466
1.2170315	0.022837584
1.2328347	0.022666771
1.248638	0.022492714
1.2644413	0.022315933
1.2802445	0.022135646
1.2960478	0.02195229
1.3118511	0.021765608
1.3276543	0.021575345
1.3434576	0.02138183
1.3592609	0.0211847
1.3750641	0.020983822
1.3908674	0.020779767
1.4066707	0.020571343
1.4224739	0.020359496
1.4382772	0.02013571
1.4540804	0.019920341
1.4698837	0.019696544
1.485687	0.019468702
1.5014902	0.019236376
1.5172935	0.018999643
1.5330968	0.018758577
1.5489	0.018512694
1.5647033	0.018261854
1.5805066	0.018006683
1.5963098	0.017751378


==> graphics/data/rail_acctime_rmfgs2.dat <==
1.6220727	0.015104134
1.6478167	0.013792097
1.6735607	0.013729832
1.6993046	0.013548727
1.7250486	0.013496989
1.7507926	0.013445604
1.7765365	0.013394085
1.8022805	0.013342389
1.8280244	0.013290482
1.8537684	0.013238334
1.8795124	0.013185987
1.9052563	0.013133388
1.9310003	0.013080613
1.9567443	0.013027581
1.9824882	0.01297432
2.0082322	0.012920835
2.0339762	0.012867141
2.0597201	0.012813203
2.0854641	0.012758997
2.1112081	0.012704585
2.136952	0.012649919
2.162696	0.012595057
2.18844	0.012539925
2.2141839	0.012484562
2.2399279	0.012428951
2.2656719	0.012373091
2.2914158	0.012316973
2.3171598	0.012260642
2.3429038	0.012204078
2.3686477	0.012147261
2.3943917	0.012098292
2.4201357	0.012041031
2.4458796	0.011997808
2.4716236	0.011940079
2.4973676	0.011882075
2.5231115	0.011823802
2.5488555	0.011765308
2.5745995	0.011706555
2.6003434	0.011647497
2.6260874	0.011588205
2.6518314	0.011528655
2.6775753	0.011468831
2.7033193	0.011408718
2.7290633	0.011348345
2.7548072	0.011287723
2.7805512	0.011210197
2.8062951	0.011159689
2.8320391	0.011098299
2.8577831	0.011045052
2.883527	0.010983138
2.909271	0.010920929
2.935015	0.01085844
2.9607589	0.010795653
2.9865029	0.010732594
3.0122469	0.010669209
3.0379908	0.010614241
3.0637348	0.010550305
3.0894788	0.010486105
3.1152227	0.010430354
3.1409667	0.010365587
3.1667107	0.010300472
3.1924546	0.010235074
3.2181986	0.010169354
3.2439426	0.010103315
3.2696865	0.010044818
3.2954305	0.009978204
3.3211745	0.0099112643
3.3469184	0.0098440008
3.3726624	0.0097764574
3.3984064	0.0097085938
3.4241503	0.0096403818
3.4498943	0.0095718385
3.4756383	0.0095029665
3.5013822	0.0094337759
3.5271262	0.0093642348
3.5528702	0.009294351
3.5786141	0.0092241611
3.6043581	0.0091536107
3.6301021	0.0090827174
3.655846	0.0090115126
3.68159	0.0089398972
3.707334	0.0088679491
3.7330779	0.008795668
3.7588219	0.0087230453
3.7845658	0.0086500353
3.8103098	0.0085766616
3.8360538	0.0085029488
3.8617977	0.0084288539
3.8875417	0.0083543737
3.9132857	0.0082795274
3.9390296	0.0082043139
3.9647736	0.0081287358
3.9905176	0.0080527599
4.0162615	0.0079763923
4.0420055	0.0078996342
4.0677495	0.0078224854
4.0934934	0.0077449045
4.1192374	0.0076669568
4.1449814	0.0075886274
4.1707253	0.007528324
4.1964693	0.0074571167


==> graphics/data/rail_acctime_rmfgs3.dat <==
4.2387055	0.0076885333
4.2807628	0.0076421535
4.32282	0.0076010343
4.3648772	0.0075599313
4.4069344	0.0075188765
4.4489916	0.0074774606
4.4910488	0.0074362447
4.533106	0.0073949154
4.5751632	0.0073536364
4.6172205	0.0073119747
4.6592777	0.0072703078
4.7013349	0.0072283005
4.7433921	0.0071862192
4.7854493	0.0071443353
4.8275065	0.0071022139
4.8695637	0.0070598748
4.9116209	0.0070175329
4.9536782	0.0069749611
4.9957354	0.0056905549
5.0377926	0.0072207985
5.0798498	0.0071777395
5.121907	0.0071344878
5.1639642	0.0070913388
5.2060214	0.0070482034
5.2480786	0.007004924
5.2901359	0.0069613861
5.3321931	0.0069179703
5.3742503	0.0068742423
5.4163075	0.0068303345
5.4583647	0.006786301
5.5004219	0.0067422759
5.5424791	0.0066981156
5.5845363	0.0066538641
5.6265936	0.0066094437
5.6686508	0.0065649445
5.710708	0.006520301
5.7527652	0.0064755583
5.7948224	0.0064307276
5.8368796	0.0063859307
5.8789368	0.0063411683
5.920994	0.0062958915
5.9630513	0.006250672
6.0051085	0.0062052204
6.0471657	0.0061597673
6.0892229	0.0061139427
6.1312801	0.0060680334
6.1733373	0.0060220487
6.2153945	0.0059761406
6.2574517	0.0059300154
6.299509	0.0058838409
6.3415662	0.0058376765
6.3836234	0.0057911593
6.4256806	0.0060737773
6.4677378	0.0060265167
6.509795	0.0059791898
6.5518522	0.0059315782
6.5939095	0.0058839491
6.6359667	0.0058363144
6.6780239	0.0057886643
6.7200811	0.005740485
6.7621383	0.0056924764
6.8041955	0.0056444369
6.8462527	0.0055962044
6.8883099	0.0055476342
6.9303672	0.0054990544
6.9724244	0.0054504307
7.0144816	0.0054015491
7.0565388	0.0053525652
7.098596	0.0053035569
7.1406532	0.0052542622
7.1827104	0.0052050251
7.2247676	0.0051555319
7.2668249	0.005106069
7.3088821	0.0050563628
7.3509393	0.0050062988
7.3929965	0.0049561747
7.4350537	0.0049060856
7.4771109	0.0048558429
7.5191681	0.0048052549
7.5612253	0.0047547539
7.6032826	0.0047039174
7.6453398	0.0046529609
7.687397	0.0046018254
7.7294542	0.0045507522
7.7715114	0.0044993533
7.8135686	0.0044477361
7.8556258	0.0043961693
7.897683	0.0043443283
7.9397403	0.0042926284
7.9817975	0.0042403727
8.0238547	0.0041882838
8.0659119	0.0041358712
8.1079691	0.004083341
8.1500263	0.0040308213
8.1920835	0.0039777881
8.2341407	0.0039249747
8.276198	0.0038719548
8.3182552	0.0038187781
8.3603124	0.0037653243
8.4023696	0.0037118045
8.4444268	0.0036687887


==> graphics/data/rail_acctime_rmfgs4.dat <==
8.4810142	0.0033999926
8.5172061	0.002147942
8.553398	0.0016335172
8.58959	0.0016588326
8.6257819	0.0015398339
8.6619738	0.0015235148
8.6981657	0.0033544075
8.7343576	0.0034725235
8.7705495	0.0035848606
8.8067414	0.0035735527
8.8429334	0.0035624252
8.8791253	0.0035513357
8.9153172	0.0035402871
8.9515091	0.003529226
8.987701	0.003518175
9.0238929	0.0035071081
9.0600848	0.0034960345
9.0962768	0.0034849506
9.1324687	0.0034738623
9.1686606	0.0034627639
9.2048525	0.0034516673
9.2410444	0.0034405707
9.2772363	0.003429458
9.3134283	0.0034183466
9.3496202	0.0034072217
9.3858121	0.0033960987
9.422004	0.0033849716
9.4581959	0.0033738261
9.4943878	0.003362683
9.5305797	0.0033515271
9.5667717	0.0033403538
9.6029636	0.0033291906
9.6391555	0.0033180201
9.6753474	0.00330684
9.7115393	0.0032956541
9.7477312	0.0032844616
9.7839231	0.0032732596
9.8201151	0.0032620586
9.856307	0.0032508379
9.8924989	0.003239616
9.9286908	0.0032283868
9.9648827	0.0032171589
10.001075	0.0032059207
10.037267	0.0032318218
10.073458	0.0032205714
10.10965	0.0032093239
10.145842	0.0031980585
10.182034	0.003186774
10.218226	0.0031754906
10.254418	0.0031642009
10.29061	0.0031529058
10.326802	0.0031415984
10.362994	0.0031302884
10.399186	0.0031189699
10.435378	0.0031076438
10.47157	0.0030963098
10.507761	0.0030849772
10.543953	0.0030736329
10.580145	0.0030622855
10.616337	0.0030509254
10.652529	0.0030395665
10.688721	0.0030281952
10.724913	0.0030168213
10.761105	0.0030054302
10.797297	0.0029940453
10.833489	0.002982644
10.869681	0.0029712343
10.905873	0.0029598229
10.942064	0.0029484072
10.978256	0.002936992
11.014448	0.0029255623
11.05064	0.0029141283
11.086832	0.0029026787
11.123024	0.0028912205
11.159216	0.0028797464
11.195408	0.0028682817
11.2316	0.0028568174
11.267792	0.0028453327
11.303984	0.0028338431
11.340175	0.0028223478
11.376367	0.0028108473
11.412559	0.0027993427
11.448751	0.0027878261
11.484943	0.0027763033
11.521135	0.0028288374
11.557327	0.0028172969
11.593519	0.0028057504
11.629711	0.0027942031
11.665903	0.002782639
11.702095	0.0027710759
11.738287	0.0027594993
11.774478	0.0027479251
11.81067	0.00273634
11.846862	0.0027247455
11.883054	0.0027131291
11.919246	0.0027015281
11.955438	0.0026899166
11.99163	0.0026782941
12.027822	0.0026666604
12.064014	0.0026550152


==> graphics/data/rail_acctime_rmfgs5.dat <==
12.211331	0.0023175258
12.357537	0.0012100795
12.503743	0.0005181565
12.649949	0.00050176022
12.796155	0.00049548003
12.942361	0.00049404697
13.088567	0.00048241734
13.234773	0.00047080315
13.380979	0.00045919846
13.527185	0.000447581
13.673391	0.00043596473
13.819597	0.00042433979
13.965803	0.00041271151
14.112009	0.00040107925
14.258215	0.00038944696
14.40442	0.00037781186
14.550626	0.00036615604
14.696832	0.00035449485
14.843038	0.00034283131
14.989244	0.00033115179
15.13545	0.00031947628
15.281656	0.00030779225
15.427862	0.00029609885
15.574068	0.00028439722
15.720274	0.0002726804
15.86648	0.00026096345
16.012686	0.00026030194
16.158892	0.00024857604
16.305098	0.00023684568
16.451304	0.00022510822
16.597509	0.00021336478
16.743715	0.00020160682
16.889921	0.00018985637
17.036127	0.00017809388
17.182333	0.00016632517
17.328539	0.00015454021
17.474745	0.00014275397
17.620951	0.00013096351
17.767157	0.00011915744
17.913363	0.00010733955
18.059569	9.5514907e-05
18.205775	8.3686033e-05
18.351981	7.1854842e-05
18.498187	6.0007821e-05
18.644393	4.8154297e-05
18.790598	3.6297111e-05
18.936804	3.5631105e-05
19.08301	2.3758473e-05
19.229216	1.1879583e-05
19.375422	1.1443934e-15


==> graphics/data/rail_norm_acctime_amfgs1.dat <==
0.01164102	0.12526702
0.023282041	0.12526702
0.034923061	0.12019459
0.046564082	0.11584265
0.058205102	0.11206256
0.069846122	0.10874088
0.081487143	0.10578707
0.093128163	0.10312487
0.10476918	0.10071628
0.1164102	0.09852627
0.12805122	0.096520096
0.13969224	0.094670648
0.15133327	0.092959761
0.16297429	0.091369401
0.17461531	0.089888926
0.18625633	0.08850687
0.19789735	0.0872111
0.20953837	0.085990165
0.22117939	0.08484078
0.23282041	0.083752958
0.24446143	0.0827249
0.25610245	0.08174923
0.26774347	0.0808213
0.27938449	0.079939077
0.29102551	0.079097464
0.30266653	0.078294582
0.31430755	0.077524754
0.32594857	0.076788806
0.33758959	0.076082374
0.34923061	0.075404163
0.36087163	0.074753341
0.37251265	0.07412761
0.38415367	0.073524703
0.39579469	0.072945996
0.40743571	0.07238631
0.41907673	0.071846931
0.43071775	0.071326447
0.44235877	0.070824329
0.4539998	0.070338716
0.46564082	0.069868438
0.47728184	0.069413279
0.48892286	0.068972759
0.50056388	0.068545486
0.5122049	0.068131083
0.52384592	0.067729798
0.53548694	0.06734002
0.54712796	0.066961547
0.55876898	0.066594278
0.57041	0.06623702
0.58205102	0.06589031
0.59369204	0.065553242
0.60533306	0.065225586
0.61697408	0.064906465
0.6286151	0.064596041
0.64025612	0.064293121
0.65189714	0.063998089
0.66353816	0.063711409
0.67517918	0.063431991
0.6868202	0.063159544
0.69846122	0.062893735
0.71010224	0.062634834
0.72174326	0.062381466
0.73338428	0.062134448
0.74502531	0.061893796
0.75666633	0.061658548
0.76830735	0.06142929


==> graphics/data/rail_norm_acctime_amfgs2.dat <==
0.78220846	0.06142929
0.79610957	0.061203075
0.81001068	0.060982168
0.8239118	0.060766367
0.83781291	0.060555546
0.85171402	0.060349582
0.86561514	0.060148329
0.87951625	0.059951536
0.89341736	0.059759168
0.90731848	0.059571023
0.92121959	0.059387041
0.9351207	0.059207009
0.94902181	0.059030887
0.96292293	0.058858535
0.97682404	0.058689831
0.99072515	0.058524675
1.0046263	0.05836301
1.0185274	0.058204713
1.0324285	0.058049655
1.0463296	0.057897756
1.0602307	0.057748925
1.0741318	0.057603109
1.0880329	0.057460194
1.1019341	0.057320091
1.1158352	0.057182727
1.1297363	0.05704802
1.1436374	0.056915893
1.1575385	0.056786281
1.1714396	0.056659101
1.1853407	0.056534344
1.1992418	0.056411859
1.213143	0.056291629
1.2270441	0.056173566
1.2409452	0.056057631
1.2548463	0.055943771
1.2687474	0.05583193
1.2826485	0.055722046
1.2965496	0.055614023
1.3104508	0.055507861
1.3243519	0.055403502
1.338253	0.055300842
1.3521541	0.055199876
1.3660552	0.055100575
1.3799563	0.055002854
1.3938574	0.054906699
1.4077585	0.054812043
1.4216597	0.054718835
1.4355608	0.054627069
1.4494619	0.05453667
1.463363	0.054447607
1.4772641	0.054359858
1.4911652	0.054273386
1.5050663	0.054188153
1.5189674	0.054104089
1.5328686	0.054021211
1.5467697	0.053939432
1.5606708	0.053858753
1.5745719	0.05377916
1.588473	0.053700592
1.6023741	0.053623015
1.6162752	0.05354643
1.6301764	0.053470791
1.6440775	0.053396077
1.6579786	0.053322243
1.6718797	0.053249269
1.6857808	0.05317715
1.6996819	0.053105851
1.713583	0.053035353
1.7274841	0.052965612
1.7413853	0.05289662
1.7552864	0.052828344
1.7691875	0.052760774
1.7830886	0.052693886
1.7969897	0.05262767
1.8108908	0.0525621
1.8247919	0.052497158
1.838693	0.05243284
1.8525942	0.052369115
1.8664953	0.052305954
1.8803964	0.052243342
1.8942975	0.052181281
1.9081986	0.052119745
1.9220997	0.052058717
1.9360008	0.0519982
1.949902	0.051938182
1.9638031	0.051878613
1.9777042	0.051819493
1.9916053	0.051760822
2.0055064	0.051702585
2.0194075	0.051644767
2.0333086	0.051587367
2.0472097	0.051530352
2.0611109	0.05147372
2.075012	0.051417478
2.0889131	0.051361597
2.1028142	0.051306072
2.1167153	0.051250884
2.1306164	0.05119604
2.1445175	0.051141526
2.1584186	0.051087333
2.1723198	0.051033445
2.1862209	0.050979868
2.200122	0.050926577
2.2140231	0.050873583
2.2279242	0.050820854
2.2418253	0.050768417
2.2557264	0.050716239
2.2696276	0.050664324
2.2835287	0.050612662
2.2974298	0.050561245
2.3113309	0.050510072
2.325232	0.050459129
2.3391331	0.050408414
2.3530342	0.050357929
2.3669353	0.050307669
2.3808365	0.050257612
2.3947376	0.050207766
2.4086387	0.050158116
2.4225398	0.050108665
2.4364409	0.050059415
2.450342	0.050010354
2.4642431	0.049961484
2.4781442	0.049912792
2.4920454	0.049864274
2.5059465	0.04981593
2.5198476	0.049767761
2.5337487	0.049719752
2.5476498	0.04967191
2.5615509	0.049624224
2.575452	0.049576696
2.5893531	0.049529325
2.6032543	0.049482097
2.6171554	0.04943501
2.6310565	0.049388074
2.6449576	0.049341275
2.6588587	0.049294613
2.6727598	0.049248087
2.6866609	0.049201692
2.7005621	0.049155425
2.7144632	0.049109287
2.7283643	0.049063279
2.7422654	0.049017392
2.7561665	0.048971621
2.7700676	0.048925966
2.7839687	0.048880429
2.7978698	0.048835004
2.811771	0.048789693
2.8256721	0.048744492
2.8395732	0.048699393
2.8534743	0.048654399
2.8673754	0.04860951
2.8812765	0.048564718
2.8951776	0.048520028
2.9090787	0.048475438
2.9229799	0.04843094
2.936881	0.04838654
2.9507821	0.048342227
2.9646832	0.04829801
2.9785843	0.04825388
2.9924854	0.048209835
3.0063865	0.04816588
3.0202877	0.048122012
3.0341888	0.048078224
3.0480899	0.048034518
3.061991	0.047990894
3.0758921	0.047947348
3.0897932	0.047903885
3.1036943	0.047860493
3.1175954	0.047817183
3.1314966	0.047773942
3.1453977	0.047730777
3.1592988	0.047687683
3.1731999	0.047644655
3.187101	0.0476017
3.2010021	0.047558812
3.2149032	0.047515991
3.2288043	0.047473238
3.2427055	0.047430556
3.2566066	0.047387934
3.2705077	0.047345374
3.2844088	0.047302876
3.2983099	0.047260443
3.312211	0.047218068
3.3261121	0.047175753
3.3400133	0.0471335
3.3539144	0.047091303
3.3678155	0.04704916
3.3817166	0.047007075
3.3956177	0.046965045
3.4095188	0.046923073
3.4234199	0.046881157
3.437321	0.046839295
3.4512222	0.046797483
3.4651233	0.046755722
3.4790244	0.04671401
3.4929255	0.04667235
3.5068266	0.046630738
3.5207277	0.046589174
3.5346288	0.046547662
3.5485299	0.046506197
3.5624311	0.046464781
3.5763322	0.046423408
3.5902333	0.046382081
3.6041344	0.046340797
3.6180355	0.046299556
3.6319366	0.046258367
3.6458377	0.046217216
3.6597389	0.046176107
3.67364	0.046135041
3.6875411	0.046094017
3.7014422	0.046053034
3.7153433	0.046012091
3.7292444	0.045971187
3.7431455	0.045930325
3.7570466	0.045889504
3.7709478	0.045848719
3.7848489	0.045807971
3.79875	0.045767261
3.8126511	0.045726592
3.8265522	0.045685959
3.8404533	0.045645358
3.8543544	0.045604796
3.8682555	0.045564269
3.8821567	0.045523778
3.8960578	0.045483323
3.9099589	0.045442901
3.92386	0.045402514
3.9377611	0.045362161
3.9516622	0.045321842
3.9655633	0.045281554
3.9794645	0.045241298
3.9933656	0.045201073
4.0072667	0.045160882
4.0211678	0.045120722
4.0350689	0.045080594
4.04897	0.045040495
4.0628711	0.045000427
4.0767722	0.044960392
4.0906734	0.044920386
4.1045745	0.04488041
4.1184756	0.044840462
4.1323767	0.044800543
4.1462778	0.044760653
4.1601789	0.044720789
4.17408	0.044680955
4.1879811	0.044641149
4.2018823	0.044601372
4.2157834	0.044561623
4.2296845	0.044521899
4.2435856	0.044482202
4.2574867	0.044442531
4.2713878	0.044402888
4.2852889	0.044363271
4.29919	0.044323679
4.3130912	0.044284111
4.3269923	0.04424457
4.3408934	0.044205058
4.3547945	0.044165567
4.3686956	0.044126102
4.3825967	0.044086661
4.3964978	0.044047245
4.410399	0.044007853
4.4243001	0.043968487
4.4382012	0.043929141
4.4521023	0.043889822
4.4660034	0.043850525
4.4799045	0.043811255
4.4938056	0.043772003
4.5077067	0.043732776
4.5216079	0.043693571
4.535509	0.04365439
4.5494101	0.043615229
4.5633112	0.043576093
4.5772123	0.043536978
4.5911134	0.043497885
4.6050145	0.043458814
4.6189156	0.043419766
4.6328168	0.043380738
4.6467179	0.043341731
4.660619	0.043302746
4.6745201	0.043263785
4.6884212	0.043224842
4.7023223	0.043185919
4.7162234	0.043147017
4.7301246	0.043108139
4.7440257	0.043069279
4.7579268	0.043030439
4.7718279	0.04299162
4.785729	0.042952822
4.7996301	0.042914044
4.8135312	0.042875285
4.8274323	0.042836547
4.8413335	0.042797827
4.8552346	0.042759126
4.8691357	0.042720447
4.8830368	0.042681787
4.8969379	0.042643146
4.910839	0.042604524
4.9247401	0.04256592
4.9386412	0.042527336
4.9525424	0.042488773
4.9664435	0.042450227
4.9803446	0.0424117
4.9942457	0.042373193
5.0081468	0.042334704
5.0220479	0.042296234
5.035949	0.042257781
5.0498502	0.042219346
5.0637513	0.04218093
5.0776524	0.042142533
5.0915535	0.042104154
5.1054546	0.042065792
5.1193557	0.042027449
5.1332568	0.041989124
5.1471579	0.041950817
5.1610591	0.041912527
5.1749602	0.041874255
5.1888613	0.041836001
5.2027624	0.041797765
5.2166635	0.041759546
5.2305646	0.041721344
5.2444657	0.041683162
5.2583668	0.041644997
5.272268	0.041606849
5.2861691	0.041568718
5.3000702	0.041530603
5.3139713	0.041492508
5.3278724	0.041454428
5.3417735	0.041416366
5.3556746	0.041378322
5.3695758	0.041340295
5.3834769	0.041302284
5.397378	0.04126429
5.4112791	0.041226312
5.4251802	0.041188351
5.4390813	0.041150408
5.4529824	0.041112482
5.4668835	0.041074572
5.4807847	0.041036681
5.4946858	0.040998806
5.5085869	0.040960945
5.522488	0.040923102
5.5363891	0.040885275
5.5502902	0.040847465
5.5641913	0.040809672
5.5780924	0.040771896
5.5919936	0.040734138
5.6058947	0.040696395
5.6197958	0.040658666
5.6336969	0.040620957
5.647598	0.040583263
5.6614991	0.040545585
5.6754002	0.040507924
5.6893013	0.040470278
5.7032025	0.04043265
5.7171036	0.040395038
5.7310047	0.040357442
5.7449058	0.040319862
5.7588069	0.040282297
5.772708	0.04024475
5.7866091	0.040207218
5.8005103	0.040169704
5.8144114	0.040132205
5.8283125	0.040094724
5.8422136	0.040057258
5.8561147	0.040019806
5.8700158	0.039982374
5.8839169	0.039944955
5.897818	0.039907554
5.9117192	0.039870167
5.9256203	0.039832798
5.9395214	0.039795444
5.9534225	0.039758106
5.9673236	0.039720784
5.9812247	0.039683479
5.9951258	0.039646189
6.0090269	0.039608914
6.0229281	0.039571658
6.0368292	0.039534416
6.0507303	0.03949719
6.0646314	0.039459981
6.0785325	0.039422787
6.0924336	0.039385609
6.1063347	0.039348447
6.1202359	0.039311304
6.134137	0.039274174
6.1480381	0.03923706
6.1619392	0.039199961
6.1758403	0.039162881
6.1897414	0.039125815
6.2036425	0.039088766
6.2175436	0.039051731
6.2314448	0.039014714
6.2453459	0.038977711
6.259247	0.038940725
6.2731481	0.038903755
6.2870492	0.038866802
6.3009503	0.038829863
6.3148514	0.038792941
6.3287525	0.038756034
6.3426537	0.038719143
6.3565548	0.038682268
6.3704559	0.038645409
6.384357	0.038608566
6.3982581	0.03857174
6.4121592	0.03853493
6.4260603	0.038498135
6.4399615	0.038461357
6.4538626	0.038424594
6.4677637	0.038387847
6.4816648	0.038351116
6.4955659	0.038314402
6.509467	0.038277703
6.5233681	0.038241019
6.5372692	0.038204352
6.5511704	0.0381677
6.5650715	0.038131065
6.5789726	0.038094445
6.5928737	0.038057842
6.6067748	0.038021255
6.6206759	0.037984684
6.634577	0.03794813
6.6484781	0.037911591
6.6623793	0.037875068
6.6762804	0.037838561
6.6901815	0.03780207
6.7040826	0.037765597
6.7179837	0.037729139
6.7318848	0.037692696
6.7457859	0.037656271
6.7596871	0.03761986
6.7735882	0.037583467
6.7874893	0.03754709
6.8013904	0.037510727
6.8152915	0.037474381
6.8291926	0.037438051
6.8430937	0.037401737
6.8569948	0.03736544
6.870896	0.03732916
6.8847971	0.037292895
6.8986982	0.037256645
6.9125993	0.037220411
6.9265004	0.037184195
6.9404015	0.037147995
6.9543026	0.037111812
6.9682037	0.037075644
6.9821049	0.037039492
6.996006	0.037003357
7.0099071	0.036967238
7.0238082	0.036931136
7.0377093	0.03689505
7.0516104	0.03685898
7.0655115	0.036822927
7.0794127	0.03678689
7.0933138	0.036750869
7.1072149	0.036714864
7.121116	0.036678875
7.1350171	0.036642903
7.1489182	0.036606947
7.1628193	0.036571007
7.1767204	0.036535085
7.1906216	0.036499177
7.2045227	0.036463286
7.2184238	0.036427413
7.2323249	0.036391556
7.246226	0.036355717
7.2601271	0.036319892
7.2740282	0.036284084
7.2879293	0.036248292
7.3018305	0.036212518
7.3157316	0.03617676
7.3296327	0.036141017
7.3435338	0.036105292
7.3574349	0.036069583
7.371336	0.036033891
7.3852371	0.035998216
7.3991382	0.035962558
7.4130394	0.035926916
7.4269405	0.035891291
7.4408416	0.035855683
7.4547427	0.035820091
7.4686438	0.035784516
7.4825449	0.035748957
7.496446	0.035713416
7.5103472	0.035677893
7.5242483	0.035642385
7.5381494	0.035606893
7.5520505	0.035571419
7.5659516	0.035535962
7.5798527	0.03550052
7.5937538	0.035465095
7.6076549	0.035429687
7.6215561	0.035394296
7.6354572	0.035358922
7.6493583	0.035323566
7.6632594	0.035288226
7.6771605	0.035252902
7.6910616	0.035217596
7.7049627	0.035182306
7.7188638	0.035147034
7.732765	0.035111778
7.7466661	0.035076539
7.7605672	0.035041317
7.7744683	0.035006112
7.7883694	0.034970924
7.8022705	0.034935754
7.8161716	0.0349006
7.8300728	0.034865464
7.8439739	0.034830346
7.857875	0.034795244
7.8717761	0.034760158
7.8856772	0.034725092
7.8995783	0.03469004
7.9134794	0.034655006
7.9273805	0.034619989
7.9412817	0.034584988
7.9551828	0.034550005
7.9690839	0.03451504
7.982985	0.034480092
7.9968861	0.034445162
8.0107872	0.034410249
8.0246883	0.034375352
8.0385894	0.034340471
8.0524906	0.03430561
8.0663917	0.034270766
8.0802928	0.03423594
8.0941939	0.03420113
8.108095	0.034166336
8.1219961	0.034131561
8.1358972	0.034096803
8.1497984	0.034062063
8.1636995	0.034027339
8.1776006	0.033992634
8.1915017	0.033957946
8.2054028	0.033923275
8.2193039	0.033888622
8.233205	0.033853986
8.2471061	0.033819368
8.2610073	0.033784767
8.2749084	0.033750183
8.2888095	0.033715618
8.3027106	0.033681069
8.3166117	0.03364654
8.3305128	0.033612026
8.3444139	0.03357753
8.358315	0.033543052
8.3722162	0.033508591
8.3861173	0.033474148
8.4000184	0.033439722
8.4139195	0.033405316
8.4278206	0.033370925
8.4417217	0.033336553
8.4556228	0.033302197
8.469524	0.03326786
8.4834251	0.033233541
8.4973262	0.033199239
8.5112273	0.033164955
8.5251284	0.033130689
8.5390295	0.033096441
8.5529306	0.033062212
8.5668317	0.033028
8.5807329	0.032993804
8.594634	0.032959627
8.6085351	0.032925468
8.6224362	0.032891326
8.6363373	0.032857203
8.6502384	0.032823096
8.6641395	0.032789009
8.6780406	0.032754938
8.6919418	0.032720885
8.7058429	0.032686851
8.719744	0.032652836
8.7336451	0.032618839
8.7475462	0.032584859
8.7614473	0.032550896
8.7753484	0.032516952
8.7892496	0.032483026
8.8031507	0.032449117
8.8170518	0.032415227
8.8309529	0.032381355
8.844854	0.0323475
8.8587551	0.032313664
8.8726562	0.032279845
8.8865573	0.032246045
8.9004585	0.032212264
8.9143596	0.032178501
8.9282607	0.032144755
8.9421618	0.032111028
8.9560629	0.03207732
8.969964	0.032043629
8.9838651	0.032009956
8.9977662	0.031976301
9.0116674	0.031942665
9.0255685	0.031909046
9.0394696	0.031875447
9.0533707	0.031841865
9.0672718	0.031808302
9.0811729	0.031774758
9.095074	0.03174123
9.1089751	0.031707723
9.1228763	0.031674232
9.1367774	0.031640759
9.1506785	0.031607305
9.1645796	0.031573869
9.1784807	0.031540452
9.1923818	0.031507053
9.2062829	0.031473672
9.2201841	0.031440311
9.2340852	0.031406967
9.2479863	0.031373642
9.2618874	0.031340334
9.2757885	0.031307046
9.2896896	0.031273775
9.3035907	0.031240525
9.3174918	0.031207291
9.331393	0.031174076
9.3452941	0.03114088
9.3591952	0.031107704
9.3730963	0.031074546
9.3869974	0.031041405
9.4008985	0.031008284
9.4147996	0.03097518
9.4287007	0.030942096
9.4426019	0.030909032
9.456503	0.030875985
9.4704041	0.030842955
9.4843052	0.030809944
9.4982063	0.030776952
9.5121074	0.03074398
9.5260085	0.030711025
9.5399097	0.030678089
9.5538108	0.030645172
9.5677119	0.030612273
9.581613	0.030579396
9.5955141	0.030546534
9.6094152	0.030513692
9.6233163	0.030481602
9.6372174	0.030449568
9.6511186	0.030417587
9.6650197	0.030385657
9.6789208	0.030353777
9.6928219	0.030321941
9.706723	0.030290149
9.7206241	0.030258398
9.7345252	0.030226687
9.7484263	0.030195016
9.7623275	0.030163381
9.7762286	0.030131781
9.7901297	0.030100217
9.8040308	0.030068691
9.8179319	0.030037196
9.831833	0.030005732
9.8457341	0.0299743
9.8596353	0.029942898
9.8735364	0.029911526
9.8874375	0.029880182
9.9013386	0.029848866
9.9152397	0.029817575
9.9291408	0.02978631
9.9430419	0.029755077
9.956943	0.029723866
9.9708442	0.029692681
9.9847453	0.029661519
9.9986464	0.029630384
10.012547	0.029599272
10.026449	0.029568183
10.04035	0.029537116
10.054251	0.029506073
10.068152	0.029475051
10.082053	0.029444053
10.095954	0.029413077
10.109855	0.029382123
10.123756	0.029351191
10.137658	0.029320281
10.151559	0.029289393
10.16546	0.029258526
10.179361	0.02922768
10.193262	0.029196855
10.207163	0.029166053
10.221064	0.029135273
10.234965	0.029104512
10.248866	0.029073773
10.262768	0.029043053
10.276669	0.029012354
10.29057	0.028981676
10.304471	0.028951018
10.318372	0.028920381
10.332273	0.028889764
10.346174	0.028859167
10.360075	0.02882859
10.373976	0.028798035
10.387878	0.0287675
10.401779	0.028736985
10.41568	0.028706491
10.429581	0.028676017
10.443482	0.028645562
10.457383	0.028615128
10.471284	0.028584713
10.485185	0.028554319
10.499086	0.028523944
10.512988	0.02849359
10.526889	0.028463256
10.54079	0.028432942
10.554691	0.028402648
10.568592	0.028372373
10.582493	0.028342118
10.596394	0.028311883
10.610295	0.028281668
10.624196	0.028251474
10.638098	0.0282213
10.651999	0.028191146
10.6659	0.028161012
10.679801	0.028130897
10.693702	0.028100801
10.707603	0.028070727
10.721504	0.028040671
10.735405	0.028010635
10.749306	0.027980619
10.763208	0.027950623
10.777109	0.027920646
10.79101	0.02789069
10.804911	0.027860753
10.818812	0.027830837
10.832713	0.02780094
10.846614	0.027771063
10.860515	0.027741206
10.874417	0.027711369
10.888318	0.027681552
10.902219	0.027651753
10.91612	0.027621976
10.930021	0.027592218
10.943922	0.02756248
10.957823	0.027532762
10.971724	0.027503065
10.985625	0.027473388
10.999527	0.027443728
11.013428	0.027414089
11.027329	0.027384471
11.04123	0.027354871
11.055131	0.027325292
11.069032	0.027295732
11.082933	0.027266192
11.096834	0.027236671
11.110735	0.02720717
11.124637	0.02717769
11.138538	0.027148229
11.152439	0.027118788
11.16634	0.027089366
11.180241	0.027059965
11.194142	0.027030583
11.208043	0.027001222
11.221944	0.02697188
11.235845	0.026942557
11.249747	0.026913255
11.263648	0.026883973
11.277549	0.02685471
11.29145	0.026825468
11.305351	0.026796245
11.319252	0.026767042
11.333153	0.026737859
11.347054	0.026708695
11.360955	0.026679552
11.374857	0.026650428
11.388758	0.026621324
11.402659	0.02659224
11.41656	0.026563176
11.430461	0.026534132
11.444362	0.026505107
11.458263	0.026476102
11.472164	0.026447118
11.486065	0.026418153
11.499967	0.026389208
11.513868	0.026360284
11.527769	0.026331379
11.54167	0.026302494
11.555571	0.026273629
11.569472	0.026244783
11.583373	0.026215957
11.597274	0.02618715
11.611175	0.026158364
11.625077	0.026129598
11.638978	0.026100852
11.652879	0.026072125
11.66678	0.026043419
11.680681	0.026014732
11.694582	0.025986065
11.708483	0.025957418
11.722384	0.025928791
11.736286	0.025900184
11.750187	0.025871598
11.764088	0.025843031
11.777989	0.025814483
11.79189	0.025785955
11.805791	0.025757448
11.819692	0.02572896
11.833593	0.025700492
11.847494	0.025672044
11.861396	0.025643616
11.875297	0.025615208
11.889198	0.02558682
11.903099	0.025558451
11.917	0.025530103
11.930901	0.025501774
11.944802	0.025473466
11.958703	0.025445177
11.972604	0.025416908
11.986506	0.02538866
12.000407	0.025360431
12.014308	0.025332222
12.028209	0.025304033
12.04211	0.025275864
12.056011	0.025247715
12.069912	0.025219585
12.083813	0.025191476
12.097714	0.025163387
12.111616	0.025135318
12.125517	0.025107268
12.139418	0.025079238
12.153319	0.025051227
12.16722	0.025023238
12.181121	0.024995267
12.195022	0.024967318
12.208923	0.024939389
12.222824	0.024911479
12.236726	0.024883589
12.250627	0.024855719
12.264528	0.024827868
12.278429	0.024800038
12.29233	0.024772227
12.306231	0.024744437
12.320132	0.024716668
12.334033	0.024688917
12.347934	0.024661187
12.361836	0.024633477
12.375737	0.024605786
12.389638	0.024578115
12.403539	0.024550465
12.41744	0.024522835
12.431341	0.024495224
12.445242	0.024467633
12.459143	0.024440063
12.473044	0.024412513
12.486946	0.024384983
12.500847	0.024357473
12.514748	0.024329982
12.528649	0.02430251
12.54255	0.02427506
12.556451	0.02424763
12.570352	0.024220219
12.584253	0.024192828
12.598155	0.024165457
12.612056	0.024138107
12.625957	0.024110776
12.639858	0.024083465
12.653759	0.024056175
12.66766	0.024028904
12.681561	0.024001654
12.695462	0.023974423
12.709363	0.023947214
12.723265	0.023920023
12.737166	0.023892852
12.751067	0.023865702
12.764968	0.023838571
12.778869	0.02381146
12.79277	0.02378437
12.806671	0.023757299
12.820572	0.023730249
12.834473	0.023703219
12.848375	0.023676209
12.862276	0.023649218
12.876177	0.023622248
12.890078	0.023595297
12.903979	0.023568366
12.91788	0.023541456
12.931781	0.023514566
12.945682	0.023487696
12.959583	0.023460847
12.973485	0.023434016
12.987386	0.023407206
13.001287	0.023380415
13.015188	0.023353645
13.029089	0.023326896
13.04299	0.023300166
13.056891	0.023273455
13.070792	0.023246766
13.084693	0.023220097
13.098595	0.023193447
13.112496	0.023166818
13.126397	0.023140207
13.140298	0.023113617
13.154199	0.023087048
13.1681	0.023060498
13.182001	0.023033969
13.195902	0.02300746
13.209803	0.02298097
13.223705	0.022954501
13.237606	0.022928053
13.251507	0.022901624
13.265408	0.022875215
13.279309	0.022848826
13.29321	0.022822457
13.307111	0.022796109
13.321012	0.022769781
13.334914	0.022743472
13.348815	0.022717184
13.362716	0.022690916
13.376617	0.022664668
13.390518	0.022638441
13.404419	0.022612233
13.41832	0.022586045
13.432221	0.022559877
13.446122	0.022533729
13.460024	0.022507602
13.473925	0.022481494
13.487826	0.022455406
13.501727	0.022429339
13.515628	0.022403291
13.529529	0.022377263
13.54343	0.022351256
13.557331	0.022325268
13.571232	0.0222993
13.585134	0.022273353
13.599035	0.022247426
13.612936	0.022221518
13.626837	0.022195631
13.640738	0.022169764
13.654639	0.022143917
13.66854	0.022118091
13.682441	0.022092284
13.696342	0.022066497
13.710244	0.022040731
13.724145	0.022014984
13.738046	0.021989257
13.751947	0.021963551
13.765848	0.021937865
13.779749	0.0219122
13.79365	0.021886554
13.807551	0.021860928
13.821452	0.021835322
13.835354	0.021809736
13.849255	0.021784171
13.863156	0.021758625
13.877057	0.0217331
13.890958	0.021707594
13.904859	0.021682109
13.91876	0.021656643
13.932661	0.021631199
13.946562	0.021605774
13.960464	0.021580369
13.974365	0.021554984
13.988266	0.02152962
14.002167	0.021504275
14.016068	0.02147895
14.029969	0.021453646
14.04387	0.021428362
14.057771	0.021403097
14.071672	0.021377853
14.085574	0.021352629
14.099475	0.021327426
14.113376	0.021302242
14.127277	0.021277079
14.141178	0.021251936
14.155079	0.021226813
14.16898	0.021201709
14.182881	0.021176626
14.196783	0.021151562
14.210684	0.021126519
14.224585	0.021101496
14.238486	0.021076493
14.252387	0.02105151
14.266288	0.021026547
14.280189	0.021001605
14.29409	0.020976682
14.307991	0.020951779
14.321893	0.020926897
14.335794	0.020902035
14.349695	0.020877193
14.363596	0.020852371
14.377497	0.020827569
14.391398	0.020802787
14.405299	0.020778025
14.4192	0.020753284
14.433101	0.020728563
14.447003	0.020703862
14.460904	0.020679181
14.474805	0.020654521
14.488706	0.020629881
14.502607	0.020605261
14.516508	0.020580661
14.530409	0.020556081
14.54431	0.02053152
14.558211	0.020506978
14.572113	0.020482458
14.586014	0.020457958
14.599915	0.020433478
14.613816	0.020409019
14.627717	0.020384578
14.641618	0.020360158
14.655519	0.020335758
14.66942	0.02031138


==> graphics/data/rail_norm_acctime_amfgs3.dat <==
14.697386	0.020303959
14.725351	0.020279594
14.753316	0.02025525
14.781281	0.020230926
14.809246	0.020206622
14.837211	0.020182338
14.865176	0.020158074
14.893142	0.020133829
14.921107	0.020109606
14.949072	0.020085402
14.977037	0.020061219
15.005002	0.020037057
15.032967	0.020012912
15.060933	0.019988789
15.088898	0.019964686
15.116863	0.019940603
15.144828	0.01991654
15.172793	0.019892498
15.200758	0.019868475
15.228724	0.019844471
15.256689	0.019820489
15.284654	0.019796527
15.312619	0.019772585
15.340584	0.019748662
15.368549	0.019724761
15.396515	0.019700879
15.42448	0.019677017
15.452445	0.019653175
15.48041	0.019629354
15.508375	0.019605552
15.53634	0.019581772
15.564306	0.019558009
15.592271	0.019534267
15.620236	0.019510545
15.648201	0.019486844
15.676166	0.019463164
15.704131	0.019439504
15.732097	0.019415864
15.760062	0.019392242
15.788027	0.019368641
15.815992	0.019345061
15.843957	0.0193215
15.871922	0.019297959
15.899887	0.019274437
15.927853	0.019250937
15.955818	0.019227457
15.983783	0.019203997
16.011748	0.019180557
16.039713	0.019157136
16.067678	0.019133737
16.095644	0.019110357
16.123609	0.019086996
16.151574	0.019063657
16.179539	0.019040337
16.207504	0.019017039
16.235469	0.018993759
16.263435	0.0189705
16.2914	0.018947261
16.319365	0.018924041
16.34733	0.018900843
16.375295	0.018877664
16.40326	0.018854505
16.431226	0.018831367
16.459191	0.018808247
16.487156	0.018785149
16.515121	0.01876207
16.543086	0.018739011
16.571051	0.018715972
16.599017	0.018692953
16.626982	0.018669955
16.654947	0.018646977
16.682912	0.018624018
16.710877	0.018601079
16.738842	0.018578161
16.766808	0.018555263
16.794773	0.018532385
16.822738	0.018509527
16.850703	0.018486689
16.878668	0.018463871
16.906633	0.018441074
16.934598	0.018418296
16.962564	0.018395537
16.990529	0.018372799
17.018494	0.018350081
17.046459	0.018327382
17.074424	0.018304705
17.102389	0.018282046
17.130355	0.018259408
17.15832	0.018236791
17.186285	0.018214194
17.21425	0.018191616
17.242215	0.018169059
17.27018	0.01814652
17.298146	0.018124004
17.326111	0.018101506
17.354076	0.018079029
17.382041	0.018056571
17.410006	0.018034134
17.437971	0.018011716
17.465937	0.01798932
17.493902	0.017966943
17.521867	0.017944586
17.549832	0.017922249
17.577797	0.017899932
17.605762	0.017877634
17.633728	0.017855358
17.661693	0.0178331
17.689658	0.017810864
17.717623	0.017788648
17.745588	0.017766451
17.773553	0.017744274
17.801519	0.017722117
17.829484	0.017699981
17.857449	0.017677864
17.885414	0.017655768
17.913379	0.017633691
17.941344	0.017611634
17.969309	0.017589597
17.997275	0.017567581
18.02524	0.017545584
18.053205	0.017523607
18.08117	0.017501651
18.109135	0.017479714
18.1371	0.017457798
18.165066	0.017435902
18.193031	0.017414025
18.220996	0.017392168
18.248961	0.017370331
18.276926	0.017348513
18.304891	0.017326718
18.332857	0.017304941
18.360822	0.017283184
18.388787	0.017261448
18.416752	0.017239732
18.444717	0.017218035
18.472682	0.017196359
18.500648	0.017174703
18.528613	0.017153067
18.556578	0.01713145
18.584543	0.017109853
18.612508	0.017088277
18.640473	0.017066721
18.668439	0.017045185
18.696404	0.017023667
18.724369	0.01700217
18.752334	0.016980694
18.780299	0.016959237
18.808264	0.016937801
18.83623	0.016916384
18.864195	0.016894987
18.89216	0.01687361
18.920125	0.016852254
18.94809	0.016830916
18.976055	0.016809599
19.00402	0.016788303
19.031986	0.016767027
19.059951	0.016745769
19.087916	0.016724533
19.115881	0.016703315
19.143846	0.016682119
19.171811	0.016660942
19.199777	0.016639784
19.227742	0.016618646
19.255707	0.01659753
19.283672	0.016576433
19.311637	0.016555356
19.339602	0.016534298
19.367568	0.016513261
19.395533	0.016492244
19.423498	0.016471246
19.451463	0.01645027
19.479428	0.016429312
19.507393	0.016408375
19.535359	0.016387457
19.563324	0.016366559
19.591289	0.016345681
19.619254	0.016324824
19.647219	0.016303986
19.675184	0.016283168
19.70315	0.01626237
19.731115	0.016241593
19.75908	0.016220836
19.787045	0.016200099
19.81501	0.016179382
19.842975	0.016158685
19.870941	0.016138007
19.898906	0.016117349
19.926871	0.016096711
19.954836	0.016076093
19.982801	0.016055494
20.010766	0.016034917
20.038731	0.016014359
20.066697	0.015993821
20.094662	0.015973303
20.122627	0.015952804
20.150592	0.015932325
20.178557	0.015911866
20.206522	0.015891428
20.234488	0.015871009
20.262453	0.01585061
20.290418	0.015830233
20.318383	0.015809875
20.346348	0.015789537
20.374313	0.015769219
20.402279	0.015748921
20.430244	0.015728642
20.458209	0.015708383
20.486174	0.015688145
20.514139	0.015667926
20.542104	0.015647726
20.57007	0.015627547
20.598035	0.015607389
20.626	0.01558725
20.653965	0.015567132
20.68193	0.015547033
20.709895	0.015526953
20.737861	0.015506892
20.765826	0.015486853
20.793791	0.015466833
20.821756	0.015446833
20.849721	0.015426853
20.877686	0.015406892
20.905652	0.015386954
20.933617	0.015367034
20.961582	0.015347133
20.989547	0.015327251
21.017512	0.015307392
21.045477	0.015287552
21.073442	0.015267731
21.101408	0.015247931
21.129373	0.01522815
21.157338	0.015208389
21.185303	0.015188649
21.213268	0.01516893
21.241233	0.01514923
21.269199	0.015129549
21.297164	0.015109889
21.325129	0.015090248
21.353094	0.015070628
21.381059	0.015051028
21.409024	0.015031447
21.43699	0.015011885
21.464955	0.014992344
21.49292	0.014972823
21.520885	0.014953321
21.54885	0.014933838
21.576815	0.014914377
21.604781	0.014894936
21.632746	0.014875515
21.660711	0.014856114
21.688676	0.014836732
21.716641	0.014817371
21.744606	0.01479803
21.772572	0.014778708
21.800537	0.014759406
21.828502	0.014740123
21.856467	0.014720864
21.884432	0.014701621
21.912397	0.014682399
21.940363	0.014663195
21.968328	0.014644013
21.996293	0.014624852
22.024258	0.014605709
22.052223	0.014586586
22.080188	0.014567482
22.108153	0.014548399
22.136119	0.014529335
22.164084	0.014510294
22.192049	0.014491271
22.220014	0.014472268
22.247979	0.014453285
22.275944	0.014434322
22.30391	0.014415379
22.331875	0.014396457
22.35984	0.014377553
22.387805	0.01435867
22.41577	0.014339808
22.443735	0.014320965
22.471701	0.014302141
22.499666	0.014283337
22.527631	0.014264555
22.555596	0.014245792
22.583561	0.014227047
22.611526	0.014208326
22.639492	0.014189622
22.667457	0.014170939
22.695422	0.014152274
22.723387	0.014133631
22.751352	0.014115007
22.779317	0.014096404
22.807283	0.01407782
22.835248	0.014059257
22.863213	0.014040712
22.891178	0.014022189
22.919143	0.014003684
22.947108	0.013985199
22.975074	0.013966734
23.003039	0.013948289
23.031004	0.013929865
23.058969	0.01391146
23.086934	0.013893075
23.114899	0.01387471
23.142864	0.013856363
23.17083	0.013838038
23.198795	0.013819733
23.22676	0.013801448
23.254725	0.013783182
23.28269	0.013764936
23.310655	0.01374671
23.338621	0.013728505
23.366586	0.01371032
23.394551	0.013692153
23.422516	0.013674008
23.450481	0.013655882
23.478446	0.013637776
23.506412	0.01361969
23.534377	0.013601624
23.562342	0.013583578
23.590307	0.013565552
23.618272	0.013547545
23.646237	0.013529558
23.674203	0.013511592
23.702168	0.013493645
23.730133	0.013475719
23.758098	0.013457814
23.786063	0.013439928
23.814028	0.013422063
23.841994	0.013404216
23.869959	0.013386388
23.897924	0.01336858
23.925889	0.013350793
23.953854	0.013333027
23.981819	0.013315279
24.009785	0.013297551
24.03775	0.013279847
24.065715	0.013262161
24.09368	0.013244494
24.121645	0.013226846
24.14961	0.013209219
24.177575	0.013191613
24.205541	0.013174028
24.233506	0.013156462
24.261471	0.013138917
24.289436	0.013121389
24.317401	0.013103881
24.345366	0.013086394
24.373332	0.013068926
24.401297	0.013051478
24.429262	0.013034051
24.457227	0.013016644
24.485192	0.012999256
24.513157	0.01298189
24.541123	0.012964541
24.569088	0.012947214
24.597053	0.012929908
24.625018	0.012912622
24.652983	0.012895355
24.680948	0.012878107
24.708914	0.01286088
24.736879	0.012843673
24.764844	0.012826485
24.792809	0.012809318
24.820774	0.012792171
24.848739	0.012775042
24.876705	0.012757934
24.90467	0.012740846
24.932635	0.012723778
24.9606	0.012706729
24.988565	0.0126897
25.01653	0.012672693
25.044496	0.012655705
25.072461	0.012638738
25.100426	0.01262179
25.128391	0.012604863
25.156356	0.012587955
25.184321	0.012571067
25.212286	0.012554199
25.240252	0.01253735
25.268217	0.012520521
25.296182	0.012503713
25.324147	0.012486925
25.352112	0.012470156
25.380077	0.012453407
25.408043	0.012436679
25.436008	0.012419971
25.463973	0.012403284
25.491938	0.012386615
25.519903	0.012369968
25.547868	0.012353342
25.575834	0.012336734
25.603799	0.012320146
25.631764	0.012303576
25.659729	0.012287028
25.687694	0.012270499
25.715659	0.012253989
25.743625	0.012237502
25.77159	0.012221035
25.799555	0.012204587
25.82752	0.012188159
25.855485	0.012171751
25.88345	0.012155363
25.911416	0.012138995
25.939381	0.012122648
25.967346	0.01210632
25.995311	0.012090015
26.023276	0.012073728
26.051241	0.01205746
26.079207	0.012041214
26.107172	0.012024986
26.135137	0.01200878
26.163102	0.011992593
26.191067	0.011976426
26.219032	0.011960279
26.246997	0.01194415
26.274963	0.011928045
26.302928	0.011911959
26.330893	0.011895891
26.358858	0.011879844
26.386823	0.011863817
26.414788	0.011847808
26.442754	0.011831824
26.470719	0.011815857
26.498684	0.011799911
26.526649	0.011783984
26.554614	0.011768077
26.582579	0.011752192
26.610545	0.011736325
26.63851	0.011720479
26.666475	0.011704652
26.69444	0.011688847
26.722405	0.011673062
26.75037	0.011657298
26.778336	0.011641551
26.806301	0.011625827
26.834266	0.011610121
26.862231	0.011594434
26.890196	0.011578767
26.918161	0.011563122
26.946127	0.011547496
26.974092	0.011531892
27.002057	0.011516308
27.030022	0.01150074
27.057987	0.011485195
27.085952	0.011469669
27.113918	0.011454163
27.141883	0.011438676
27.169848	0.011423211
27.197813	0.011407767
27.225778	0.011392341
27.253743	0.011376937
27.281708	0.011361551
27.309674	0.011346184
27.337639	0.011330838
27.365604	0.011315513
27.393569	0.011300208
27.421534	0.011284924
27.449499	0.011269659
27.477465	0.011254415
27.50543	0.011239188
27.533395	0.011223983
27.56136	0.011208796
27.589325	0.011193633
27.61729	0.011178487
27.645256	0.011163365
27.673221	0.011148259
27.701186	0.011133176
27.729151	0.011118113
27.757116	0.011103068
27.785081	0.011088045
27.813047	0.01107304
27.841012	0.011058059
27.868977	0.011043094
27.896942	0.01102815
27.924907	0.011013227
27.952872	0.010998323
27.980838	0.01098344
28.008803	0.010968577
28.036768	0.010953732
28.064733	0.010938909
28.092698	0.010924105
28.120663	0.01090932
28.148629	0.010894557
28.176594	0.010879812
28.204559	0.010865088
28.232524	0.010850385
28.260489	0.010835703
28.288454	0.010821041
28.316419	0.0108064
28.344385	0.010791775
28.37235	0.010777172
28.400315	0.010762591
28.42828	0.010748028
28.456245	0.010733485
28.48421	0.010718961
28.512176	0.010704458
28.540141	0.010689975
28.568106	0.010675511
28.596071	0.010661068
28.624036	0.010646644
28.652001	0.010632242


==> graphics/data/rail_norm_acctime_amfgs4.dat <==
28.740872	0.010631083
28.829742	0.010630503
28.918613	0.010616112
29.007483	0.010601742
29.096353	0.010587391
29.185224	0.01057306
29.274094	0.010558749
29.362965	0.010544459
29.451835	0.010530188
29.540706	0.010515937
29.629576	0.010501707
29.718446	0.010487496
29.807317	0.010473352
29.896187	0.010459271
29.985058	0.010445208
30.073928	0.010431163
30.162798	0.01041714
30.251669	0.010403137
30.340539	0.010389153
30.42941	0.010375188
30.51828	0.010361246
30.60715	0.01034732
30.696021	0.010333413
30.784891	0.01031953
30.873762	0.010305666
30.962632	0.01029182
31.051502	0.010277993
31.140373	0.010264187
31.229243	0.010250401
31.318114	0.010236633
31.406984	0.010222882
31.495855	0.010209155
31.584725	0.010195447
31.673595	0.010181759
31.762466	0.01016809
31.851336	0.01015444
31.940207	0.010140809
32.029077	0.010127199
32.117947	0.010113614
32.206818	0.010100048
32.295688	0.010086498
32.384559	0.01007297
32.473429	0.010059459
32.562299	0.010045967
32.65117	0.010032495
32.74004	0.010019048
32.828911	0.010005618
32.917781	0.0099922056
33.006651	0.0099788104
33.095522	0.0099654383
33.184392	0.009952086
33.273263	0.0099387534
33.362133	0.0099382755
33.451004	0.0099357542
33.539874	0.0099344965
33.628744	0.0099211058
33.717615	0.0099077348
33.806485	0.009894384
33.895356	0.0098810528
33.984226	0.0098677415
34.073096	0.0098544498
34.161967	0.0098411779
34.250837	0.0098279259
34.339708	0.0098146936
34.428578	0.0098014812
34.517448	0.0097882883
34.606319	0.0097751156
34.695189	0.0097619625
34.78406	0.0097488292
34.87293	0.0097357158
34.9618	0.0097226224
35.050671	0.0097095485
35.139541	0.0096964946
35.228412	0.0096834602
35.317282	0.0096704454
35.406153	0.0096574503
35.495023	0.0096444752
35.583893	0.0096315199
35.672764	0.0096185841
35.761634	0.009605668
35.850505	0.0095927716
35.939375	0.0095798948
36.028245	0.009567038
36.117116	0.0095542006
36.205986	0.0095413829
36.294857	0.0095285846
36.383727	0.0095158062
36.472597	0.0095030473
36.561468	0.0094903081
36.650338	0.0094775885
36.739209	0.0094648886
36.828079	0.0094522083
36.916949	0.0094395477
37.00582	0.0094269066
37.09469	0.0094142851
37.183561	0.009401683
37.272431	0.0093891009
37.361302	0.009376538
37.450172	0.0093639948
37.539042	0.0093514712


==> graphics/data/rail_norm_acctime_amfgs5.dat <==
37.875151	0.0093389666
38.211259	0.0093264816
38.547368	0.0093140161
38.883476	0.0093015702
39.219585	0.0093013989
39.555694	0.0092889723
39.891802	0.0092765651
40.227911	0.0092641773
40.564019	0.0092518089
40.900128	0.0092394602
41.236236	0.0092271309
41.572345	0.0092148208
41.908453	0.0092025303
42.244562	0.009190259
42.58067	0.009178007
42.916779	0.0091657745
43.252887	0.0091535614
43.588996	0.0091413677
43.925105	0.0091291933
44.261213	0.0091170382
44.597322	0.0091049022
44.93343	0.0090927856
45.269539	0.0090806884
45.605647	0.0090686105
45.941756	0.0090565517
46.277864	0.0090445125
46.613973	0.0090324924
46.950081	0.0090204915
47.28619	0.0090085099
47.622298	0.0089965474
47.958407	0.0089846043
48.294516	0.0089726803
48.630624	0.0089607757
48.966733	0.00894889
49.302841	0.0089370232
49.63895	0.0089251757
49.975058	0.0089133471
50.311167	0.0089015383
50.647275	0.0088897482
50.983384	0.0088779772
51.319492	0.0088662252
51.655601	0.0088544924
51.991709	0.0088427783
52.327818	0.0088310833
52.663927	0.0088194073
53.000035	0.0088077502
53.336144	0.0087961118
53.672252	0.0087844927
54.008361	0.0087728925
54.344469	0.0087613114


==> graphics/data/rail_norm_acctime_gs.dat <==
0.40029632	0.12652038
0.78260704	0.12652038
1.1649178	0.12121254
1.5472285	0.11668289
1.9295392	0.11276613
2.3118499	0.1093375
2.6941606	0.10629854
3.0764713	0.10356705
3.458782	0.10110187
3.8410927	0.098865262
4.2234035	0.096820357
4.6057142	0.094938427
4.9880249	0.09320011
5.3703356	0.09158656
5.7526463	0.090086439
6.134957	0.088687677
6.5172677	0.087377695
6.8995785	0.086144554
7.2818892	0.08498471
7.6641999	0.083887975
8.0465106	0.082852273
8.4288213	0.081870081
8.811132	0.080936617
9.1934427	0.080049694
9.5757535	0.079204167
9.9580642	0.078397989
10.340375	0.077625405
10.722686	0.07688724
11.104996	0.076179012
11.487307	0.07549937
11.869618	0.074847531
12.251928	0.074221069
12.634239	0.073617694
13.01655	0.073038788
13.398861	0.072479106
13.781171	0.07193991
14.163482	0.071419794
14.545793	0.070918206
14.928103	0.070433251
15.310414	0.069963761
15.692725	0.069509498
16.075036	0.06906998
16.457346	0.068643774
16.839657	0.068230506
17.221968	0.06783044
17.604278	0.067441929
17.986589	0.067064798
18.3689	0.066698891
18.751211	0.066343047
19.133521	0.065997786
19.515832	0.065662201
19.898143	0.065336066
20.280453	0.065018478
20.662764	0.064709606
21.045075	0.064408241
21.427386	0.064114773
21.809696	0.06382968
22.192007	0.063551835
22.574318	0.063280979
22.956628	0.063016764
23.338939	0.062759448
23.72125	0.062507659
24.103561	0.062262201
24.485871	0.062023116
24.868182	0.061789426
25.250493	0.061561714
25.632803	0.061561714
26.015114	0.06133794
26.397425	0.061119442
26.779736	0.060906029
27.162046	0.060697509
27.544357	0.060493761
27.926668	0.06029467
28.308978	0.060100095
28.691289	0.059909792
29.0736	0.059723731
29.455911	0.059541716
29.838221	0.059363691
30.220532	0.05918945
30.602843	0.059018956
30.985153	0.058852072
31.367464	0.058688682
31.749775	0.058528692
32.132086	0.058372043
32.514396	0.058218619
32.896707	0.058068294
33.279018	0.057920993
33.661328	0.057776627
34.043639	0.057635145
34.42595	0.057496437
34.808261	0.057360417
35.190571	0.057227014
35.572882	0.057096151
35.955193	0.056967751
36.337503	0.056841754
36.719814	0.056718077
37.102125	0.056596713
37.484436	0.056477517
37.866746	0.056360471
38.249057	0.056245492
38.631368	0.056132539
39.013678	0.056021564
39.395989	0.055912512
39.7783	0.055805323
40.160611	0.055699904
40.542921	0.055596255
40.925232	0.055494322
41.307543	0.055394002
41.689853	0.055295293
42.072164	0.055198165
42.454475	0.055102537
42.836786	0.055008395
43.219096	0.054915675
43.601407	0.054824329
43.983718	0.05473435
44.366028	0.054645664
44.748339	0.054558246
45.13065	0.054472071
45.512961	0.054387106
45.895271	0.054303312


==> graphics/data/rail_norm_acctime_rmfgs1.dat <==
0.025443826	0.11931165
0.050782974	0.068482917
0.076122122	0.057674546
0.10146127	0.052909862
0.12680042	0.050009739
0.15213957	0.047653968
0.17747872	0.045489446
0.20281786	0.043416724
0.22815701	0.041402348
0.25349616	0.039434756
0.27883531	0.03751092
0.30417446	0.035631215
0.3295136	0.033797265
0.35485275	0.032011005
0.3801919	0.030274378
0.40553105	0.028589029
0.4308702	0.026961465
0.45620935	0.025453133
0.48154849	0.02400616
0.50688764	0.022614927
0.53222679	0.021279029
0.55756594	0.019998228
0.58290509	0.018772318
0.60824424	0.017601081
0.63358338	0.016484301
0.65892253	0.015421774
0.68426168	0.014413344
0.70960083	0.013458894
0.73493998	0.012558366
0.76027913	0.011711754
0.78561827	0.010918999
0.81095742	0.010179868
0.83629657	0.0094939341
0.86163572	0.0088601872
0.88697487	0.0082770386
0.91231401	0.007742162
0.93765316	0.0072525551
0.96299231	0.006804661
0.98833146	0.006394622
1.0136706	0.006018544
1.0390098	0.005672742
1.0643489	0.0053538535
1.0896881	0.0050589203
1.1150272	0.0047853709
1.1403663	0.0045310208
1.1657055	0.004293961
1.1910446	0.0040725665
1.2163838	0.0038654137
1.2417229	0.0036712611
1.2670621	0.0034889945
1.2924012	0.00331765
1.3177404	0.0031563562
1.3430795	0.0030043317
1.3684187	0.0028608736
1.3937578	0.0027253503
1.419097	0.0025971933
1.4444361	0.0024758801
1.4697753	0.0023733051
1.4951144	0.0022655909
1.5204536	0.0021614869
1.5457927	0.0020626252
1.5711319	0.0019686748
1.596471	0.0018793319
1.6218102	0.0017943176
1.6471493	0.0017133746
1.6724885	0.0016362661
1.6978276	0.0015627732
1.7231668	0.0014926936
1.7485059	0.0014258394
1.7738451	0.0013620364
1.7991842	0.0013011228
1.8245234	0.0012429484
1.8498625	0.0011873727
1.8752016	0.0011342646
1.9005408	0.0010835021
1.9258799	0.0010349709
1.9512191	0.00098856368
1.9765582	0.00094418007
2.0018974	0.00090172566
2.0272365	0.00086111218
2.0525757	0.00082225581
2.0779148	0.00078507801
2.103254	0.00074950472
2.1285931	0.0007154659
2.1539323	0.00068289537
2.1792714	0.00065173062
2.2046106	0.00062191222
2.2299497	0.00059338416
2.2552889	0.00056609246
2.280628	0.00053998687
2.3059672	0.00051501871
2.3313063	0.00049114217
2.3566455	0.0004683132
2.3819846	0.00044648974
2.4073238	0.00042563166
2.4326629	0.00040570096
2.4580021	0.0003866612
2.4833412	0.00036847686
2.5086804	0.00035111467
2.5340195	0.00033454199
2.5593587	0.00031903697


==> graphics/data/rail_norm_acctime_rmfgs2.dat <==
2.5927002	0.00031903697
2.6260227	0.00025967185
2.6593453	0.00025657978
2.6926678	0.00025352047
2.7259903	0.00025049325
2.7593128	0.00024749762
2.7926354	0.00024453298
2.8259579	0.00024159889
2.8592804	0.00023869469
2.8926029	0.00023582008
2.9259255	0.00023297447
2.959248	0.00023015761
2.9925705	0.00022736911
3.0258931	0.00022460844
3.0592156	0.00022187541
3.0925381	0.0002191697
3.1258606	0.00021649089
3.1591832	0.00021383866
3.1925057	0.00021121262
3.2258282	0.00020861268
3.2591508	0.00020603841
3.2924733	0.00020348969
3.3257958	0.00020096615
3.3591183	0.00019846762
3.3924409	0.00019599375
3.4257634	0.00019354435
3.4590859	0.00019111912
3.4924084	0.00018871789
3.525731	0.00018634044
3.5590535	0.0001839865
3.592376	0.00018165583
3.6256986	0.00017934831
3.6590211	0.00017706362
3.6923436	0.00017480171
3.7256661	0.00017256223
3.7589887	0.00017034507
3.7923112	0.00016814999
3.8256337	0.00016597676
3.8589563	0.00016382521
3.8922788	0.00016169518
3.9256013	0.00015958643
3.9589238	0.00015749881
3.9922464	0.00015543216
4.0255689	0.00015338634
4.0588914	0.00015136103
4.092214	0.00014935611
4.1255365	0.00014737147
4.158859	0.0001454068
4.1921815	0.00014346207
4.2255041	0.00014153695
4.2588266	0.00013963143
4.2921491	0.00013774529
4.3254716	0.00013587833
4.3587942	0.0001340304
4.3921167	0.00013220137
4.4254392	0.00013039105
4.4587618	0.00012859934
4.4920843	0.00012682598
4.5254068	0.00012507086
4.5587293	0.00012333369
4.5920519	0.00012161447
4.6253744	0.00011991302
4.6586969	0.00011822923
4.6920195	0.00011656285
4.725342	0.00011491377
4.7586645	0.00011328178
4.791987	0.00011166685
4.8253096	0.00011006875
4.8586321	0.00010848737
4.8919546	0.00010692257
4.9252771	0.0001053742
4.9585997	0.00010384209
4.9919222	0.00010232612
5.0252447	0.00010082617
5.0585673	9.9341962e-05
5.0918898	9.7873553e-05
5.1252123	9.6420699e-05
5.1585348	9.4983266e-05
5.1918574	9.3561115e-05
5.2251799	9.2154089e-05
5.2585024	9.07621e-05
5.291825	8.9384978e-05
5.3251475	8.8022612e-05
5.35847	8.6674913e-05
5.3917925	8.5341723e-05
5.4251151	8.4022866e-05
5.4584376	8.2718179e-05
5.4917601	8.1427624e-05
5.5250827	8.0151124e-05
5.5584052	7.8888491e-05
5.5917277	7.7639528e-05
5.6250502	7.6404143e-05
5.6583728	7.5182292e-05
5.6916953	7.3973807e-05
5.7250178	7.2778539e-05
5.7583403	7.159639e-05
5.7916629	7.0427226e-05
5.8249854	6.9270922e-05
5.8583079	6.8127332e-05
5.8916305	6.6996444e-05
5.924953	6.5989363e-05


==> graphics/data/rail_norm_acctime_rmfgs3.dat <==
6.0093401	5.6335488e-05
6.0935584	5.3095956e-05
6.1777767	5.2539304e-05
6.2619949	5.198589e-05
6.3462132	5.1435654e-05
6.4304315	5.0888673e-05
6.5146498	5.0344856e-05
6.5988681	4.9804257e-05
6.6830864	4.9266775e-05
6.7673047	4.8732437e-05
6.8515229	4.8201192e-05
6.9357412	4.7672978e-05
7.0199595	4.7147878e-05
7.1041778	4.6625755e-05
7.1883961	4.6106691e-05
7.2726144	4.5590623e-05
7.3568327	4.5077513e-05
7.441051	4.4567353e-05
7.5252692	4.4060217e-05
7.6094875	4.3555957e-05
7.6937058	4.3054568e-05
7.7779241	4.2556116e-05
7.8621424	4.2060527e-05
7.9463607	4.1567779e-05
8.030579	4.1077891e-05
8.1147972	4.0590808e-05
8.1990155	4.0106593e-05
8.2832338	3.9625115e-05
8.3674521	3.9146449e-05
8.4516704	3.8670535e-05
8.5358887	3.8197417e-05
8.620107	3.7727027e-05
8.7043252	3.7259316e-05
8.7885435	3.6794299e-05
8.8727618	3.6331982e-05
8.9569801	3.587233e-05
9.0411984	3.5415337e-05
9.1254167	3.4961038e-05
9.209635	3.4509325e-05
9.2938533	3.4060219e-05
9.3780715	3.3613742e-05
9.4622898	3.3169853e-05
9.5465081	3.2728522e-05
9.6307264	3.2289767e-05
9.7149447	3.185355e-05
9.799163	3.1419849e-05
9.8833813	3.0988717e-05
9.9675995	3.056005e-05
10.051818	3.0133939e-05
10.136036	2.9710291e-05
10.220254	2.9289066e-05
10.304473	2.8870297e-05
10.388691	2.8454013e-05
10.472909	2.8040148e-05
10.557128	2.7628677e-05
10.641346	2.7219651e-05
10.725564	2.6813051e-05
10.809782	2.64088e-05
10.894001	2.600689e-05
10.978219	2.5607377e-05
11.062437	2.5210217e-05
11.146656	2.4815374e-05
11.230874	2.4422831e-05
11.315092	2.4032635e-05
11.39931	2.3644691e-05
11.483529	2.3259074e-05
11.567747	2.2875696e-05
11.651965	2.2494589e-05
11.736184	2.2115755e-05
11.820402	2.1739145e-05
11.90462	2.1364821e-05
11.988838	2.0992654e-05
12.073057	2.0622709e-05
12.157275	2.0254961e-05
12.241493	1.9889394e-05
12.325712	1.9526051e-05
12.40993	1.9164814e-05
12.494148	1.8805742e-05
12.578366	1.8448806e-05
12.662585	1.8093978e-05
12.746803	1.7741262e-05
12.831021	1.7390629e-05
12.91524	1.7042105e-05
12.999458	1.6695649e-05
13.083676	1.6351307e-05
13.167894	1.6009019e-05
13.252113	1.566876e-05
13.336331	1.5330536e-05
13.420549	1.4994389e-05
13.504768	1.4660207e-05
13.588986	1.4328034e-05
13.673204	1.3997924e-05
13.757422	1.3669765e-05
13.841641	1.334358e-05
13.925859	1.3019416e-05
14.010077	1.2697172e-05
14.094296	1.2376821e-05
14.178514	1.2058462e-05
14.262732	1.1742019e-05
14.34695	1.1427502e-05
14.431169	1.1177245e-05


==> graphics/data/rail_norm_acctime_rmfgs4.dat <==
14.50597	8.7513157e-06
14.580345	8.6889108e-06
14.65472	8.6265885e-06
14.729094	8.5643512e-06
14.803469	8.5021753e-06
14.877844	8.4400973e-06
14.952219	8.378073e-06
15.026594	8.3161224e-06
15.100968	8.2542515e-06
15.175343	8.1924466e-06
15.249718	8.1307197e-06
15.324093	8.069071e-06
15.398467	8.0074911e-06
15.472842	7.9459796e-06
15.547217	7.8845433e-06
15.621592	7.8231956e-06
15.695966	7.7619313e-06
15.770341	7.7007262e-06
15.844716	7.6396081e-06
15.919091	7.5785856e-06
15.993465	7.5176089e-06
16.06784	7.4567086e-06
16.142215	7.3959005e-06
16.21659	7.335168e-06
16.290964	7.2744989e-06
16.365339	7.2139018e-06
16.439714	7.1533765e-06
16.514089	7.0929258e-06
16.588463	7.0325517e-06
16.662838	6.9722654e-06
16.737213	6.912045e-06
16.811588	6.8518906e-06
16.885962	6.791811e-06
16.960337	6.7317814e-06
17.034712	6.6718423e-06
17.109087	6.6119929e-06
17.183461	6.5522359e-06
17.257836	6.492532e-06
17.332211	6.4329076e-06
17.406586	6.3733515e-06
17.480961	6.3138688e-06
17.555335	6.2544616e-06
17.62971	6.1951293e-06
17.704085	6.1358792e-06
17.77846	6.0767086e-06
17.852834	6.0175864e-06
17.927209	5.9585298e-06
18.001584	5.8995562e-06
18.075959	5.8406485e-06
18.150333	5.7817974e-06
18.224708	5.7230372e-06
18.299083	5.6643388e-06
18.373458	5.605717e-06
18.447832	5.5471746e-06
18.522207	5.4887072e-06
18.596582	5.4303023e-06
18.670957	5.3719865e-06
18.745331	5.3137409e-06
18.819706	5.2555806e-06
18.894081	5.1974682e-06
18.968456	5.1394308e-06
19.04283	5.0814572e-06
19.117205	5.0235706e-06
19.19158	4.9657368e-06
19.265955	4.9079975e-06
19.340329	4.850338e-06
19.414704	4.7927199e-06
19.489079	4.7351864e-06
19.563454	4.677725e-06
19.637828	4.6203343e-06
19.712203	4.5629993e-06
19.786578	4.5057496e-06
19.860953	4.4485736e-06
19.935328	4.3914609e-06
20.009702	4.3344144e-06
20.084077	4.2774398e-06
20.158452	4.2205389e-06
20.232827	4.1637162e-06
20.307201	4.106955e-06
20.381576	4.0502657e-06
20.455951	3.9936569e-06
20.530326	3.9371115e-06
20.6047	3.8806364e-06
20.679075	3.8242358e-06
20.75345	3.7679121e-06
20.827825	3.7116497e-06
20.902199	3.6554487e-06
20.976574	3.599319e-06
21.050949	3.5432638e-06
21.125324	3.487277e-06
21.199698	3.4313694e-06
21.274073	3.3754994e-06
21.348448	3.3197181e-06
21.422823	3.2640113e-06
21.497197	3.208364e-06
21.571572	3.1527903e-06
21.645947	3.0972766e-06
21.720322	3.0418379e-06
21.794696	2.9864741e-06
21.869071	2.9311693e-06


==> graphics/data/rail_norm_acctime_rmfgs5.dat <==
22.212586	2.8759281e-06
22.554823	2.8207332e-06
22.89706	2.7656158e-06
23.239296	2.7105494e-06
23.581533	2.6555614e-06
23.923769	2.6006336e-06
24.266006	2.2971012e-06
24.608243	2.2422843e-06
24.950479	2.1874967e-06
25.292716	2.1328045e-06
25.634953	2.0781785e-06
25.977189	2.0236151e-06
26.319426	1.9691125e-06
26.661663	1.9146892e-06
27.003899	1.8603166e-06
27.346136	1.8060299e-06
27.688373	1.7518082e-06
28.030609	1.6976561e-06
28.372846	1.6435619e-06
28.715083	1.5895371e-06
29.057319	1.5355733e-06
29.399556	1.4816711e-06
29.741792	1.4278656e-06
30.084029	1.374118e-06
30.426266	1.3204393e-06
30.768502	1.2668301e-06
31.110739	1.2132845e-06
31.452976	1.1598105e-06
31.795212	1.106396e-06
32.137449	1.0530478e-06
32.479686	9.9976838e-07
32.821922	9.4655098e-07
33.164159	8.9340535e-07
33.506396	8.4031686e-07
33.848632	7.8730595e-07
34.190869	7.343512e-07
34.533106	6.8146315e-07
34.875342	6.2864758e-07
35.217579	5.7590632e-07
35.559816	5.2322438e-07
35.902052	4.7061373e-07
36.244289	4.1808291e-07
36.586525	3.655937e-07
36.928762	3.13154e-07
37.270999	2.6079243e-07
37.613235	2.0849815e-07
37.955472	1.5627791e-07
38.297709	1.0412318e-07
38.639945	5.2032444e-08
38.982182	5.0422239e-16


==> graphics/data/rail_norm_objtime_amfgs1.dat <==
0.01164102	0.49553426
0.023282041	0.49553426
0.034923061	0.49330051
0.046564082	0.49138405
0.058205102	0.48971941
0.069846122	0.48825664
0.081487143	0.48695587
0.093128163	0.48578351
0.10476918	0.48472284
0.1164102	0.48375843
0.12805122	0.48287497
0.13969224	0.48206053
0.15133327	0.4813071
0.16297429	0.48060675
0.17461531	0.4799548
0.18625633	0.47934618
0.19789735	0.47877556
0.20953837	0.4782379
0.22117939	0.47773174
0.23282041	0.4772527
0.24446143	0.47679997
0.25610245	0.47637032
0.26774347	0.47596168
0.27938449	0.47557318
0.29102551	0.47520256
0.30266653	0.47484899
0.31430755	0.47450998
0.32594857	0.47418589
0.33758959	0.4738748
0.34923061	0.47357614
0.36087163	0.47328953
0.37251265	0.47301398
0.38415367	0.47274848
0.39579469	0.47249363
0.40743571	0.47224716
0.41907673	0.47200964
0.43071775	0.47178043
0.44235877	0.47155931
0.4539998	0.47134546
0.46564082	0.47113837
0.47728184	0.47093793
0.48892286	0.47074394
0.50056388	0.47055578
0.5122049	0.47037329
0.52384592	0.47019657
0.53548694	0.47002493
0.54712796	0.46985826
0.55876898	0.46969652
0.57041	0.4695392
0.58205102	0.46938652
0.59369204	0.46923808
0.60533306	0.46909379
0.61697408	0.46895326
0.6286151	0.46881656
0.64025612	0.46868316
0.65189714	0.46855324
0.66353816	0.46842699
0.67517918	0.46830395
0.6868202	0.46818397
0.69846122	0.46806691
0.71010224	0.4679529
0.72174326	0.46784133
0.73338428	0.46773255
0.74502531	0.46762657
0.75666633	0.46752297
0.76830735	0.46742202


==> graphics/data/rail_norm_objtime_amfgs2.dat <==
0.78220846	0.46742202
0.79610957	0.4673224
0.81001068	0.46722512
0.8239118	0.46713008
0.83781291	0.46703724
0.85171402	0.46694654
0.86561514	0.46685792
0.87951625	0.46677126
0.89341736	0.46668654
0.90731848	0.46660369
0.92121959	0.46652267
0.9351207	0.46644339
0.94902181	0.46636583
0.96292293	0.46628993
0.97682404	0.46621564
0.99072515	0.46614291
1.0046263	0.46607172
1.0185274	0.46600201
1.0324285	0.46593372
1.0463296	0.46586683
1.0602307	0.46580129
1.0741318	0.46573708
1.0880329	0.46567414
1.1019341	0.46561245
1.1158352	0.46555196
1.1297363	0.46549263
1.1436374	0.46543445
1.1575385	0.46537737
1.1714396	0.46532137
1.1853407	0.46526643
1.1992418	0.46521249
1.213143	0.46515954
1.2270441	0.46510755
1.2409452	0.4650565
1.2548463	0.46500636
1.2687474	0.4649571
1.2826485	0.46490871
1.2965496	0.46486114
1.3104508	0.46481439
1.3243519	0.46476844
1.338253	0.46472323
1.3521541	0.46467877
1.3660552	0.46463504
1.3799563	0.464592
1.3938574	0.46454966
1.4077585	0.46450798
1.4216597	0.46446693
1.4355608	0.46442652
1.4494619	0.46438671
1.463363	0.46434749
1.4772641	0.46430885
1.4911652	0.46427077
1.5050663	0.46423323
1.5189674	0.46419621
1.5328686	0.46415972
1.5467697	0.4641237
1.5606708	0.46408818
1.5745719	0.46405313
1.588473	0.46401853
1.6023741	0.46398436
1.6162752	0.46395064
1.6301764	0.46391733
1.6440775	0.46388443
1.6579786	0.46385191
1.6718797	0.46381978
1.6857808	0.46378802
1.6996819	0.46375662
1.713583	0.46372557
1.7274841	0.46369486
1.7413853	0.46366448
1.7552864	0.46363441
1.7691875	0.46360466
1.7830886	0.4635752
1.7969897	0.46354604
1.8108908	0.46351717
1.8247919	0.46348857
1.838693	0.46346025
1.8525942	0.46343218
1.8664953	0.46340437
1.8803964	0.4633768
1.8942975	0.46334947
1.9081986	0.46332237
1.9220997	0.46329549
1.9360008	0.46326884
1.949902	0.46324241
1.9638031	0.46321618
1.9777042	0.46319015
1.9916053	0.46316431
2.0055064	0.46313866
2.0194075	0.4631132
2.0333086	0.46308792
2.0472097	0.46306282
2.0611109	0.46303788
2.075012	0.46301311
2.0889131	0.4629885
2.1028142	0.46296405
2.1167153	0.46293975
2.1306164	0.4629156
2.1445175	0.46289159
2.1584186	0.46286772
2.1723198	0.46284399
2.1862209	0.4628204
2.200122	0.46279693
2.2140231	0.46277359
2.2279242	0.46275037
2.2418253	0.46272728
2.2557264	0.46270431
2.2696276	0.46268144
2.2835287	0.46265869
2.2974298	0.46263605
2.3113309	0.46261352
2.325232	0.46259108
2.3391331	0.46256875
2.3530342	0.46254652
2.3669353	0.46252438
2.3808365	0.46250234
2.3947376	0.46248039
2.4086387	0.46245852
2.4225398	0.46243675
2.4364409	0.46241506
2.450342	0.46239345
2.4642431	0.46237193
2.4781442	0.46235049
2.4920454	0.46232913
2.5059465	0.46230784
2.5198476	0.46228662
2.5337487	0.46226548
2.5476498	0.46224441
2.5615509	0.46222341
2.575452	0.46220248
2.5893531	0.46218162
2.6032543	0.46216083
2.6171554	0.46214009
2.6310565	0.46211942
2.6449576	0.46209881
2.6588587	0.46207826
2.6727598	0.46205777
2.6866609	0.46203734
2.7005621	0.46201697
2.7144632	0.46199665
2.7283643	0.46197639
2.7422654	0.46195618
2.7561665	0.46193603
2.7700676	0.46191592
2.7839687	0.46189587
2.7978698	0.46187587
2.811771	0.46185591
2.8256721	0.46183601
2.8395732	0.46181615
2.8534743	0.46179633
2.8673754	0.46177656
2.8812765	0.46175684
2.8951776	0.46173716
2.9090787	0.46171752
2.9229799	0.46169793
2.936881	0.46167838
2.9507821	0.46165886
2.9646832	0.46163939
2.9785843	0.46161996
2.9924854	0.46160056
3.0063865	0.4615812
3.0202877	0.46156189
3.0341888	0.4615426
3.0480899	0.46152335
3.061991	0.46150414
3.0758921	0.46148497
3.0897932	0.46146583
3.1036943	0.46144672
3.1175954	0.46142765
3.1314966	0.4614086
3.1453977	0.4613896
3.1592988	0.46137062
3.1731999	0.46135167
3.187101	0.46133275
3.2010021	0.46131387
3.2149032	0.46129501
3.2288043	0.46127618
3.2427055	0.46125739
3.2566066	0.46123862
3.2705077	0.46121988
3.2844088	0.46120116
3.2983099	0.46118248
3.312211	0.46116381
3.3261121	0.46114518
3.3400133	0.46112657
3.3539144	0.46110799
3.3678155	0.46108943
3.3817166	0.4610709
3.3956177	0.46105239
3.4095188	0.46103391
3.4234199	0.46101545
3.437321	0.46099701
3.4512222	0.4609786
3.4651233	0.46096021
3.4790244	0.46094184
3.4929255	0.4609235
3.5068266	0.46090517
3.5207277	0.46088687
3.5346288	0.46086859
3.5485299	0.46085033
3.5624311	0.46083209
3.5763322	0.46081387
3.5902333	0.46079567
3.6041344	0.46077749
3.6180355	0.46075933
3.6319366	0.46074119
3.6458377	0.46072307
3.6597389	0.46070497
3.67364	0.46068688
3.6875411	0.46066882
3.7014422	0.46065077
3.7153433	0.46063274
3.7292444	0.46061473
3.7431455	0.46059673
3.7570466	0.46057875
3.7709478	0.46056079
3.7848489	0.46054285
3.79875	0.46052492
3.8126511	0.46050701
3.8265522	0.46048912
3.8404533	0.46047124
3.8543544	0.46045338
3.8682555	0.46043553
3.8821567	0.4604177
3.8960578	0.46039988
3.9099589	0.46038208
3.92386	0.4603643
3.9377611	0.46034653
3.9516622	0.46032877
3.9655633	0.46031103
3.9794645	0.4602933
3.9933656	0.46027559
4.0072667	0.46025789
4.0211678	0.46024021
4.0350689	0.46022253
4.04897	0.46020488
4.0628711	0.46018723
4.0767722	0.4601696
4.0906734	0.46015198
4.1045745	0.46013438
4.1184756	0.46011679
4.1323767	0.46009921
4.1462778	0.46008164
4.1601789	0.46006409
4.17408	0.46004655
4.1879811	0.46002902
4.2018823	0.4600115
4.2157834	0.459994
4.2296845	0.4599765
4.2435856	0.45995902
4.2574867	0.45994155
4.2713878	0.45992409
4.2852889	0.45990665
4.29919	0.45988921
4.3130912	0.45987179
4.3269923	0.45985437
4.3408934	0.45983697
4.3547945	0.45981958
4.3686956	0.4598022
4.3825967	0.45978484
4.3964978	0.45976748
4.410399	0.45975013
4.4243001	0.4597328
4.4382012	0.45971547
4.4521023	0.45969815
4.4660034	0.45968085
4.4799045	0.45966355
4.4938056	0.45964627
4.5077067	0.459629
4.5216079	0.45961173
4.535509	0.45959448
4.5494101	0.45957723
4.5633112	0.45956
4.5772123	0.45954277
4.5911134	0.45952556
4.6050145	0.45950835
4.6189156	0.45949115
4.6328168	0.45947397
4.6467179	0.45945679
4.660619	0.45943962
4.6745201	0.45942247
4.6884212	0.45940532
4.7023223	0.45938818
4.7162234	0.45937104
4.7301246	0.45935392
4.7440257	0.45933681
4.7579268	0.45931971
4.7718279	0.45930261
4.785729	0.45928553
4.7996301	0.45926845
4.8135312	0.45925138
4.8274323	0.45923432
4.8413335	0.45921727
4.8552346	0.45920023
4.8691357	0.4591832
4.8830368	0.45916617
4.8969379	0.45914915
4.910839	0.45913215
4.9247401	0.45911515
4.9386412	0.45909816
4.9525424	0.45908117
4.9664435	0.4590642
4.9803446	0.45904723
4.9942457	0.45903028
5.0081468	0.45901333
5.0220479	0.45899638
5.035949	0.45897945
5.0498502	0.45896253
5.0637513	0.45894561
5.0776524	0.4589287
5.0915535	0.4589118
5.1054546	0.45889491
5.1193557	0.45887802
5.1332568	0.45886114
5.1471579	0.45884427
5.1610591	0.45882741
5.1749602	0.45881056
5.1888613	0.45879371
5.2027624	0.45877687
5.2166635	0.45876004
5.2305646	0.45874322
5.2444657	0.45872641
5.2583668	0.4587096
5.272268	0.4586928
5.2861691	0.45867601
5.3000702	0.45865922
5.3139713	0.45864245
5.3278724	0.45862568
5.3417735	0.45860892
5.3556746	0.45859216
5.3695758	0.45857542
5.3834769	0.45855868
5.397378	0.45854195
5.4112791	0.45852522
5.4251802	0.45850851
5.4390813	0.4584918
5.4529824	0.4584751
5.4668835	0.4584584
5.4807847	0.45844171
5.4946858	0.45842504
5.5085869	0.45840836
5.522488	0.4583917
5.5363891	0.45837504
5.5502902	0.45835839
5.5641913	0.45834175
5.5780924	0.45832511
5.5919936	0.45830848
5.6058947	0.45829186
5.6197958	0.45827525
5.6336969	0.45825864
5.647598	0.45824204
5.6614991	0.45822545
5.6754002	0.45820887
5.6893013	0.45819229
5.7032025	0.45817572
5.7171036	0.45815915
5.7310047	0.4581426
5.7449058	0.45812605
5.7588069	0.45810951
5.772708	0.45809297
5.7866091	0.45807644
5.8005103	0.45805992
5.8144114	0.45804341
5.8283125	0.4580269
5.8422136	0.45801041
5.8561147	0.45799391
5.8700158	0.45797743
5.8839169	0.45796095
5.897818	0.45794448
5.9117192	0.45792802
5.9256203	0.45791156
5.9395214	0.45789511
5.9534225	0.45787867
5.9673236	0.45786223
5.9812247	0.4578458
5.9951258	0.45782938
6.0090269	0.45781297
6.0229281	0.45779656
6.0368292	0.45778016
6.0507303	0.45776377
6.0646314	0.45774738
6.0785325	0.457731
6.0924336	0.45771463
6.1063347	0.45769827
6.1202359	0.45768191
6.134137	0.45766556
6.1480381	0.45764922
6.1619392	0.45763288
6.1758403	0.45761655
6.1897414	0.45760023
6.2036425	0.45758391
6.2175436	0.4575676
6.2314448	0.4575513
6.2453459	0.45753501
6.259247	0.45751872
6.2731481	0.45750244
6.2870492	0.45748616
6.3009503	0.4574699
6.3148514	0.45745364
6.3287525	0.45743739
6.3426537	0.45742114
6.3565548	0.4574049
6.3704559	0.45738867
6.384357	0.45737244
6.3982581	0.45735623
6.4121592	0.45734002
6.4260603	0.45732381
6.4399615	0.45730762
6.4538626	0.45729143
6.4677637	0.45727525
6.4816648	0.45725907
6.4955659	0.4572429
6.509467	0.45722674
6.5233681	0.45721059
6.5372692	0.45719444
6.5511704	0.4571783
6.5650715	0.45716217
6.5789726	0.45714604
6.5928737	0.45712992
6.6067748	0.45711381
6.6206759	0.45709771
6.634577	0.45708161
6.6484781	0.45706552
6.6623793	0.45704943
6.6762804	0.45703336
6.6901815	0.45701729
6.7040826	0.45700123
6.7179837	0.45698517
6.7318848	0.45696912
6.7457859	0.45695308
6.7596871	0.45693705
6.7735882	0.45692102
6.7874893	0.456905
6.8013904	0.45688899
6.8152915	0.45687298
6.8291926	0.45685698
6.8430937	0.45684099
6.8569948	0.45682501
6.870896	0.45680903
6.8847971	0.45679306
6.8986982	0.4567771
6.9125993	0.45676114
6.9265004	0.45674519
6.9404015	0.45672925
6.9543026	0.45671332
6.9682037	0.45669739
6.9821049	0.45668147
6.996006	0.45666556
7.0099071	0.45664965
7.0238082	0.45663375
7.0377093	0.45661786
7.0516104	0.45660198
7.0655115	0.4565861
7.0794127	0.45657023
7.0933138	0.45655437
7.1072149	0.45653851
7.121116	0.45652267
7.1350171	0.45650683
7.1489182	0.45649099
7.1628193	0.45647516
7.1767204	0.45645935
7.1906216	0.45644353
7.2045227	0.45642773
7.2184238	0.45641193
7.2323249	0.45639614
7.246226	0.45638036
7.2601271	0.45636458
7.2740282	0.45634881
7.2879293	0.45633305
7.3018305	0.4563173
7.3157316	0.45630155
7.3296327	0.45628581
7.3435338	0.45627008
7.3574349	0.45625435
7.371336	0.45623863
7.3852371	0.45622292
7.3991382	0.45620722
7.4130394	0.45619153
7.4269405	0.45617584
7.4408416	0.45616016
7.4547427	0.45614448
7.4686438	0.45612882
7.4825449	0.45611316
7.496446	0.45609751
7.5103472	0.45608186
7.5242483	0.45606623
7.5381494	0.4560506
7.5520505	0.45603498
7.5659516	0.45601936
7.5798527	0.45600375
7.5937538	0.45598815
7.6076549	0.45597256
7.6215561	0.45595698
7.6354572	0.4559414
7.6493583	0.45592583
7.6632594	0.45591027
7.6771605	0.45589471
7.6910616	0.45587916
7.7049627	0.45586362
7.7188638	0.45584809
7.732765	0.45583256
7.7466661	0.45581704
7.7605672	0.45580153
7.7744683	0.45578603
7.7883694	0.45577054
7.8022705	0.45575505
7.8161716	0.45573957
7.8300728	0.45572409
7.8439739	0.45570863
7.857875	0.45569317
7.8717761	0.45567772
7.8856772	0.45566228
7.8995783	0.45564684
7.9134794	0.45563141
7.9273805	0.45561599
7.9412817	0.45560058
7.9551828	0.45558518
7.9690839	0.45556978
7.982985	0.45555439
7.9968861	0.45553901
8.0107872	0.45552363
8.0246883	0.45550826
8.0385894	0.4554929
8.0524906	0.45547755
8.0663917	0.45546221
8.0802928	0.45544687
8.0941939	0.45543154
8.108095	0.45541622
8.1219961	0.4554009
8.1358972	0.4553856
8.1497984	0.4553703
8.1636995	0.45535501
8.1776006	0.45533973
8.1915017	0.45532445
8.2054028	0.45530918
8.2193039	0.45529392
8.233205	0.45527867
8.2471061	0.45526342
8.2610073	0.45524819
8.2749084	0.45523296
8.2888095	0.45521774
8.3027106	0.45520252
8.3166117	0.45518732
8.3305128	0.45517212
8.3444139	0.45515693
8.358315	0.45514174
8.3722162	0.45512657
8.3861173	0.4551114
8.4000184	0.45509624
8.4139195	0.45508109
8.4278206	0.45506594
8.4417217	0.45505081
8.4556228	0.45503568
8.469524	0.45502056
8.4834251	0.45500544
8.4973262	0.45499034
8.5112273	0.45497524
8.5251284	0.45496015
8.5390295	0.45494507
8.5529306	0.45492999
8.5668317	0.45491493
8.5807329	0.45489987
8.594634	0.45488482
8.6085351	0.45486978
8.6224362	0.45485474
8.6363373	0.45483972
8.6502384	0.4548247
8.6641395	0.45480968
8.6780406	0.45479468
8.6919418	0.45477968
8.7058429	0.4547647
8.719744	0.45474972
8.7336451	0.45473475
8.7475462	0.45471978
8.7614473	0.45470483
8.7753484	0.45468988
8.7892496	0.45467494
8.8031507	0.45466001
8.8170518	0.45464508
8.8309529	0.45463017
8.844854	0.45461526
8.8587551	0.45460036
8.8726562	0.45458546
8.8865573	0.45457058
8.9004585	0.4545557
8.9143596	0.45454083
8.9282607	0.45452597
8.9421618	0.45451112
8.9560629	0.45449628
8.969964	0.45448144
8.9838651	0.45446661
8.9977662	0.45445179
9.0116674	0.45443698
9.0255685	0.45442217
9.0394696	0.45440738
9.0533707	0.45439259
9.0672718	0.45437781
9.0811729	0.45436304
9.095074	0.45434827
9.1089751	0.45433352
9.1228763	0.45431877
9.1367774	0.45430403
9.1506785	0.4542893
9.1645796	0.45427457
9.1784807	0.45425986
9.1923818	0.45424515
9.2062829	0.45423045
9.2201841	0.45421576
9.2340852	0.45420107
9.2479863	0.4541864
9.2618874	0.45417173
9.2757885	0.45415707
9.2896896	0.45414242
9.3035907	0.45412778
9.3174918	0.45411314
9.331393	0.45409852
9.3452941	0.4540839
9.3591952	0.45406929
9.3730963	0.45405469
9.3869974	0.45404009
9.4008985	0.45402551
9.4147996	0.45401093
9.4287007	0.45399636
9.4426019	0.4539818
9.456503	0.45396725
9.4704041	0.4539527
9.4843052	0.45393816
9.4982063	0.45392363
9.5121074	0.45390911
9.5260085	0.4538946
9.5399097	0.4538801
9.5538108	0.4538656
9.5677119	0.45385111
9.581613	0.45383664
9.5955141	0.45382216
9.6094152	0.4538077
9.6233163	0.45379357
9.6372174	0.45377946
9.6511186	0.45376538
9.6650197	0.45375132
9.6789208	0.45373728
9.6928219	0.45372326
9.706723	0.45370926
9.7206241	0.45369528
9.7345252	0.45368131
9.7484263	0.45366737
9.7623275	0.45365344
9.7762286	0.45363952
9.7901297	0.45362562
9.8040308	0.45361174
9.8179319	0.45359787
9.831833	0.45358401
9.8457341	0.45357017
9.8596353	0.45355634
9.8735364	0.45354253
9.8874375	0.45352872
9.9013386	0.45351493
9.9152397	0.45350115
9.9291408	0.45348738
9.9430419	0.45347363
9.956943	0.45345989
9.9708442	0.45344615
9.9847453	0.45343243
9.9986464	0.45341872
10.012547	0.45340502
10.026449	0.45339133
10.04035	0.45337765
10.054251	0.45336398
10.068152	0.45335032
10.082053	0.45333666
10.095954	0.45332302
10.109855	0.45330939
10.123756	0.45329577
10.137658	0.45328216
10.151559	0.45326856
10.16546	0.45325496
10.179361	0.45324138
10.193262	0.45322781
10.207163	0.45321424
10.221064	0.45320069
10.234965	0.45318714
10.248866	0.4531736
10.262768	0.45316008
10.276669	0.45314656
10.29057	0.45313305
10.304471	0.45311955
10.318372	0.45310606
10.332273	0.45309257
10.346174	0.4530791
10.360075	0.45306563
10.373976	0.45305218
10.387878	0.45303873
10.401779	0.45302529
10.41568	0.45301186
10.429581	0.45299844
10.443482	0.45298503
10.457383	0.45297163
10.471284	0.45295824
10.485185	0.45294485
10.499086	0.45293148
10.512988	0.45291811
10.526889	0.45290475
10.54079	0.4528914
10.554691	0.45287806
10.568592	0.45286473
10.582493	0.45285141
10.596394	0.45283809
10.610295	0.45282479
10.624196	0.45281149
10.638098	0.4527982
10.651999	0.45278492
10.6659	0.45277165
10.679801	0.45275839
10.693702	0.45274514
10.707603	0.45273189
10.721504	0.45271866
10.735405	0.45270543
10.749306	0.45269221
10.763208	0.452679
10.777109	0.4526658
10.79101	0.45265261
10.804911	0.45263943
10.818812	0.45262625
10.832713	0.45261309
10.846614	0.45259993
10.860515	0.45258678
10.874417	0.45257364
10.888318	0.45256051
10.902219	0.45254739
10.91612	0.45253428
10.930021	0.45252117
10.943922	0.45250808
10.957823	0.45249499
10.971724	0.45248191
10.985625	0.45246884
10.999527	0.45245578
11.013428	0.45244273
11.027329	0.45242969
11.04123	0.45241665
11.055131	0.45240363
11.069032	0.45239061
11.082933	0.4523776
11.096834	0.4523646
11.110735	0.45235161
11.124637	0.45233863
11.138538	0.45232565
11.152439	0.45231269
11.16634	0.45229973
11.180241	0.45228678
11.194142	0.45227384
11.208043	0.45226091
11.221944	0.45224799
11.235845	0.45223508
11.249747	0.45222218
11.263648	0.45220928
11.277549	0.4521964
11.29145	0.45218352
11.305351	0.45217065
11.319252	0.45215779
11.333153	0.45214494
11.347054	0.45213209
11.360955	0.45211926
11.374857	0.45210644
11.388758	0.45209362
11.402659	0.45208081
11.41656	0.45206801
11.430461	0.45205522
11.444362	0.45204244
11.458263	0.45202967
11.472164	0.4520169
11.486065	0.45200415
11.499967	0.4519914
11.513868	0.45197866
11.527769	0.45196594
11.54167	0.45195322
11.555571	0.4519405
11.569472	0.4519278
11.583373	0.45191511
11.597274	0.45190242
11.611175	0.45188974
11.625077	0.45187708
11.638978	0.45186442
11.652879	0.45185177
11.66678	0.45183913
11.680681	0.45182649
11.694582	0.45181387
11.708483	0.45180125
11.722384	0.45178865
11.736286	0.45177605
11.750187	0.45176346
11.764088	0.45175088
11.777989	0.45173831
11.79189	0.45172575
11.805791	0.45171319
11.819692	0.45170065
11.833593	0.45168811
11.847494	0.45167558
11.861396	0.45166307
11.875297	0.45165056
11.889198	0.45163805
11.903099	0.45162556
11.917	0.45161308
11.930901	0.4516006
11.944802	0.45158814
11.958703	0.45157568
11.972604	0.45156323
11.986506	0.45155079
12.000407	0.45153836
12.014308	0.45152594
12.028209	0.45151352
12.04211	0.45150112
12.056011	0.45148872
12.069912	0.45147633
12.083813	0.45146396
12.097714	0.45145159
12.111616	0.45143923
12.125517	0.45142687
12.139418	0.45141453
12.153319	0.45140219
12.16722	0.45138987
12.181121	0.45137755
12.195022	0.45136524
12.208923	0.45135294
12.222824	0.45134065
12.236726	0.45132837
12.250627	0.4513161
12.264528	0.45130383
12.278429	0.45129158
12.29233	0.45127933
12.306231	0.45126709
12.320132	0.45125486
12.334033	0.45124264
12.347934	0.45123043
12.361836	0.45121823
12.375737	0.45120604
12.389638	0.45119385
12.403539	0.45118167
12.41744	0.45116951
12.431341	0.45115735
12.445242	0.4511452
12.459143	0.45113306
12.473044	0.45112092
12.486946	0.4511088
12.500847	0.45109669
12.514748	0.45108458
12.528649	0.45107248
12.54255	0.45106039
12.556451	0.45104831
12.570352	0.45103624
12.584253	0.45102418
12.598155	0.45101213
12.612056	0.45100008
12.625957	0.45098805
12.639858	0.45097602
12.653759	0.450964
12.66766	0.45095199
12.681561	0.45093999
12.695462	0.450928
12.709363	0.45091602
12.723265	0.45090405
12.737166	0.45089208
12.751067	0.45088012
12.764968	0.45086818
12.778869	0.45085624
12.79277	0.45084431
12.806671	0.45083239
12.820572	0.45082048
12.834473	0.45080857
12.848375	0.45079668
12.862276	0.45078479
12.876177	0.45077291
12.890078	0.45076105
12.903979	0.45074919
12.91788	0.45073734
12.931781	0.45072549
12.945682	0.45071366
12.959583	0.45070184
12.973485	0.45069002
12.987386	0.45067822
13.001287	0.45066642
13.015188	0.45065463
13.029089	0.45064285
13.04299	0.45063108
13.056891	0.45061932
13.070792	0.45060756
13.084693	0.45059582
13.098595	0.45058408
13.112496	0.45057236
13.126397	0.45056064
13.140298	0.45054893
13.154199	0.45053723
13.1681	0.45052554
13.182001	0.45051385
13.195902	0.45050218
13.209803	0.45049051
13.223705	0.45047886
13.237606	0.45046721
13.251507	0.45045557
13.265408	0.45044394
13.279309	0.45043232
13.29321	0.45042071
13.307111	0.45040911
13.321012	0.45039751
13.334914	0.45038593
13.348815	0.45037435
13.362716	0.45036278
13.376617	0.45035122
13.390518	0.45033967
13.404419	0.45032813
13.41832	0.4503166
13.432221	0.45030508
13.446122	0.45029356
13.460024	0.45028206
13.473925	0.45027056
13.487826	0.45025907
13.501727	0.45024759
13.515628	0.45023612
13.529529	0.45022466
13.54343	0.45021321
13.557331	0.45020176
13.571232	0.45019033
13.585134	0.4501789
13.599035	0.45016748
13.612936	0.45015607
13.626837	0.45014467
13.640738	0.45013328
13.654639	0.4501219
13.66854	0.45011053
13.682441	0.45009916
13.696342	0.45008781
13.710244	0.45007646
13.724145	0.45006512
13.738046	0.45005379
13.751947	0.45004247
13.765848	0.45003116
13.779749	0.45001986
13.79365	0.45000857
13.807551	0.44999728
13.821452	0.44998601
13.835354	0.44997474
13.849255	0.44996348
13.863156	0.44995223
13.877057	0.44994099
13.890958	0.44992976
13.904859	0.44991853
13.91876	0.44990732
13.932661	0.44989612
13.946562	0.44988492
13.960464	0.44987373
13.974365	0.44986255
13.988266	0.44985138
14.002167	0.44984022
14.016068	0.44982907
14.029969	0.44981793
14.04387	0.44980679
14.057771	0.44979567
14.071672	0.44978455
14.085574	0.44977344
14.099475	0.44976234
14.113376	0.44975125
14.127277	0.44974017
14.141178	0.4497291
14.155079	0.44971804
14.16898	0.44970698
14.182881	0.44969594
14.196783	0.4496849
14.210684	0.44967387
14.224585	0.44966285
14.238486	0.44965184
14.252387	0.44964084
14.266288	0.44962984
14.280189	0.44961886
14.29409	0.44960789
14.307991	0.44959692
14.321893	0.44958596
14.335794	0.44957501
14.349695	0.44956407
14.363596	0.44955314
14.377497	0.44954222
14.391398	0.44953131
14.405299	0.4495204
14.4192	0.44950951
14.433101	0.44949862
14.447003	0.44948774
14.460904	0.44947688
14.474805	0.44946602
14.488706	0.44945516
14.502607	0.44944432
14.516508	0.44943349
14.530409	0.44942267
14.54431	0.44941185
14.558211	0.44940104
14.572113	0.44939024
14.586014	0.44937945
14.599915	0.44936867
14.613816	0.4493579
14.627717	0.44934714
14.641618	0.44933639
14.655519	0.44932564
14.66942	0.44931491


==> graphics/data/rail_norm_objtime_amfgs3.dat <==
14.697386	0.44931164
14.725351	0.44930091
14.753316	0.44929019
14.781281	0.44927948
14.809246	0.44926877
14.837211	0.44925808
14.865176	0.44924739
14.893142	0.44923672
14.921107	0.44922605
14.949072	0.44921539
14.977037	0.44920474
15.005002	0.4491941
15.032967	0.44918347
15.060933	0.44917285
15.088898	0.44916223
15.116863	0.44915163
15.144828	0.44914103
15.172793	0.44913044
15.200758	0.44911986
15.228724	0.44910929
15.256689	0.44909873
15.284654	0.44908818
15.312619	0.44907764
15.340584	0.4490671
15.368549	0.44905658
15.396515	0.44904606
15.42448	0.44903555
15.452445	0.44902505
15.48041	0.44901456
15.508375	0.44900408
15.53634	0.44899361
15.564306	0.44898314
15.592271	0.44897269
15.620236	0.44896224
15.648201	0.44895181
15.676166	0.44894138
15.704131	0.44893096
15.732097	0.44892055
15.760062	0.44891015
15.788027	0.44889975
15.815992	0.44888937
15.843957	0.44887899
15.871922	0.44886863
15.899887	0.44885827
15.927853	0.44884792
15.955818	0.44883758
15.983783	0.44882725
16.011748	0.44881693
16.039713	0.44880661
16.067678	0.44879631
16.095644	0.44878601
16.123609	0.44877572
16.151574	0.44876545
16.179539	0.44875518
16.207504	0.44874492
16.235469	0.44873467
16.263435	0.44872442
16.2914	0.44871419
16.319365	0.44870396
16.34733	0.44869375
16.375295	0.44868354
16.40326	0.44867334
16.431226	0.44866315
16.459191	0.44865297
16.487156	0.4486428
16.515121	0.44863264
16.543086	0.44862248
16.571051	0.44861234
16.599017	0.4486022
16.626982	0.44859207
16.654947	0.44858195
16.682912	0.44857184
16.710877	0.44856174
16.738842	0.44855165
16.766808	0.44854156
16.794773	0.44853149
16.822738	0.44852142
16.850703	0.44851137
16.878668	0.44850132
16.906633	0.44849128
16.934598	0.44848125
16.962564	0.44847123
16.990529	0.44846121
17.018494	0.44845121
17.046459	0.44844121
17.074424	0.44843123
17.102389	0.44842125
17.130355	0.44841128
17.15832	0.44840132
17.186285	0.44839137
17.21425	0.44838143
17.242215	0.44837149
17.27018	0.44836157
17.298146	0.44835165
17.326111	0.44834174
17.354076	0.44833185
17.382041	0.44832196
17.410006	0.44831207
17.437971	0.4483022
17.465937	0.44829234
17.493902	0.44828249
17.521867	0.44827264
17.549832	0.4482628
17.577797	0.44825298
17.605762	0.44824316
17.633728	0.44823335
17.661693	0.44822355
17.689658	0.44821375
17.717623	0.44820397
17.745588	0.44819419
17.773553	0.44818443
17.801519	0.44817467
17.829484	0.44816492
17.857449	0.44815518
17.885414	0.44814545
17.913379	0.44813573
17.941344	0.44812602
17.969309	0.44811631
17.997275	0.44810662
18.02524	0.44809693
18.053205	0.44808725
18.08117	0.44807758
18.109135	0.44806792
18.1371	0.44805827
18.165066	0.44804863
18.193031	0.448039
18.220996	0.44802937
18.248961	0.44801976
18.276926	0.44801015
18.304891	0.44800055
18.332857	0.44799096
18.360822	0.44798138
18.388787	0.44797181
18.416752	0.44796224
18.444717	0.44795269
18.472682	0.44794314
18.500648	0.44793361
18.528613	0.44792408
18.556578	0.44791456
18.584543	0.44790505
18.612508	0.44789555
18.640473	0.44788605
18.668439	0.44787657
18.696404	0.44786709
18.724369	0.44785763
18.752334	0.44784817
18.780299	0.44783872
18.808264	0.44782928
18.83623	0.44781985
18.864195	0.44781043
18.89216	0.44780101
18.920125	0.44779161
18.94809	0.44778221
18.976055	0.44777283
19.00402	0.44776345
19.031986	0.44775408
19.059951	0.44774472
19.087916	0.44773537
19.115881	0.44772602
19.143846	0.44771669
19.171811	0.44770736
19.199777	0.44769804
19.227742	0.44768874
19.255707	0.44767944
19.283672	0.44767015
19.311637	0.44766086
19.339602	0.44765159
19.367568	0.44764233
19.395533	0.44763307
19.423498	0.44762383
19.451463	0.44761459
19.479428	0.44760536
19.507393	0.44759614
19.535359	0.44758693
19.563324	0.44757772
19.591289	0.44756853
19.619254	0.44755935
19.647219	0.44755017
19.675184	0.447541
19.70315	0.44753184
19.731115	0.44752269
19.75908	0.44751355
19.787045	0.44750442
19.81501	0.4474953
19.842975	0.44748618
19.870941	0.44747708
19.898906	0.44746798
19.926871	0.44745889
19.954836	0.44744981
19.982801	0.44744074
20.010766	0.44743168
20.038731	0.44742263
20.066697	0.44741358
20.094662	0.44740455
20.122627	0.44739552
20.150592	0.4473865
20.178557	0.44737749
20.206522	0.44736849
20.234488	0.4473595
20.262453	0.44735052
20.290418	0.44734154
20.318383	0.44733258
20.346348	0.44732362
20.374313	0.44731467
20.402279	0.44730573
20.430244	0.4472968
20.458209	0.44728788
20.486174	0.44727897
20.514139	0.44727007
20.542104	0.44726117
20.57007	0.44725228
20.598035	0.44724341
20.626	0.44723454
20.653965	0.44722568
20.68193	0.44721683
20.709895	0.44720799
20.737861	0.44719915
20.765826	0.44719033
20.793791	0.44718151
20.821756	0.4471727
20.849721	0.44716391
20.877686	0.44715512
20.905652	0.44714634
20.933617	0.44713756
20.961582	0.4471288
20.989547	0.44712004
21.017512	0.4471113
21.045477	0.44710256
21.073442	0.44709383
21.101408	0.44708511
21.129373	0.4470764
21.157338	0.4470677
21.185303	0.44705901
21.213268	0.44705032
21.241233	0.44704165
21.269199	0.44703298
21.297164	0.44702432
21.325129	0.44701567
21.353094	0.44700703
21.381059	0.4469984
21.409024	0.44698978
21.43699	0.44698117
21.464955	0.44697256
21.49292	0.44696396
21.520885	0.44695538
21.54885	0.4469468
21.576815	0.44693823
21.604781	0.44692966
21.632746	0.44692111
21.660711	0.44691257
21.688676	0.44690403
21.716641	0.44689551
21.744606	0.44688699
21.772572	0.44687848
21.800537	0.44686998
21.828502	0.44686149
21.856467	0.44685301
21.884432	0.44684453
21.912397	0.44683607
21.940363	0.44682761
21.968328	0.44681917
21.996293	0.44681073
22.024258	0.4468023
22.052223	0.44679388
22.080188	0.44678546
22.108153	0.44677706
22.136119	0.44676867
22.164084	0.44676028
22.192049	0.4467519
22.220014	0.44674353
22.247979	0.44673517
22.275944	0.44672682
22.30391	0.44671848
22.331875	0.44671015
22.35984	0.44670182
22.387805	0.44669351
22.41577	0.4466852
22.443735	0.44667691
22.471701	0.44666862
22.499666	0.44666033
22.527631	0.44665206
22.555596	0.4466438
22.583561	0.44663555
22.611526	0.4466273
22.639492	0.44661907
22.667457	0.44661084
22.695422	0.44660262
22.723387	0.44659441
22.751352	0.44658621
22.779317	0.44657802
22.807283	0.44656983
22.835248	0.44656166
22.863213	0.44655349
22.891178	0.44654533
22.919143	0.44653718
22.947108	0.44652904
22.975074	0.44652091
23.003039	0.44651279
23.031004	0.44650468
23.058969	0.44649657
23.086934	0.44648847
23.114899	0.44648039
23.142864	0.44647231
23.17083	0.44646424
23.198795	0.44645618
23.22676	0.44644813
23.254725	0.44644008
23.28269	0.44643205
23.310655	0.44642402
23.338621	0.446416
23.366586	0.44640799
23.394551	0.44639999
23.422516	0.446392
23.450481	0.44638402
23.478446	0.44637605
23.506412	0.44636808
23.534377	0.44636013
23.562342	0.44635218
23.590307	0.44634424
23.618272	0.44633631
23.646237	0.44632839
23.674203	0.44632048
23.702168	0.44631258
23.730133	0.44630468
23.758098	0.4462968
23.786063	0.44628892
23.814028	0.44628106
23.841994	0.4462732
23.869959	0.44626535
23.897924	0.4462575
23.925889	0.44624967
23.953854	0.44624185
23.981819	0.44623403
24.009785	0.44622622
24.03775	0.44621843
24.065715	0.44621064
24.09368	0.44620286
24.121645	0.44619509
24.14961	0.44618732
24.177575	0.44617957
24.205541	0.44617183
24.233506	0.44616409
24.261471	0.44615637
24.289436	0.44614865
24.317401	0.44614094
24.345366	0.44613324
24.373332	0.44612554
24.401297	0.44611786
24.429262	0.44611019
24.457227	0.44610252
24.485192	0.44609486
24.513157	0.44608722
24.541123	0.44607958
24.569088	0.44607195
24.597053	0.44606432
24.625018	0.44605671
24.652983	0.44604911
24.680948	0.44604151
24.708914	0.44603393
24.736879	0.44602635
24.764844	0.44601878
24.792809	0.44601122
24.820774	0.44600367
24.848739	0.44599613
24.876705	0.44598859
24.90467	0.44598107
24.932635	0.44597355
24.9606	0.44596604
24.988565	0.44595854
25.01653	0.44595105
25.044496	0.44594357
25.072461	0.4459361
25.100426	0.44592864
25.128391	0.44592118
25.156356	0.44591374
25.184321	0.4459063
25.212286	0.44589887
25.240252	0.44589145
25.268217	0.44588404
25.296182	0.44587664
25.324147	0.44586925
25.352112	0.44586186
25.380077	0.44585449
25.408043	0.44584712
25.436008	0.44583976
25.463973	0.44583242
25.491938	0.44582507
25.519903	0.44581774
25.547868	0.44581042
25.575834	0.44580311
25.603799	0.4457958
25.631764	0.44578851
25.659729	0.44578122
25.687694	0.44577394
25.715659	0.44576667
25.743625	0.44575941
25.77159	0.44575216
25.799555	0.44574491
25.82752	0.44573768
25.855485	0.44573045
25.88345	0.44572324
25.911416	0.44571603
25.939381	0.44570883
25.967346	0.44570164
25.995311	0.44569446
26.023276	0.44568729
26.051241	0.44568012
26.079207	0.44567297
26.107172	0.44566582
26.135137	0.44565869
26.163102	0.44565156
26.191067	0.44564444
26.219032	0.44563733
26.246997	0.44563023
26.274963	0.44562313
26.302928	0.44561605
26.330893	0.44560897
26.358858	0.44560191
26.386823	0.44559485
26.414788	0.4455878
26.442754	0.44558076
26.470719	0.44557373
26.498684	0.44556671
26.526649	0.44555969
26.554614	0.44555269
26.582579	0.44554569
26.610545	0.44553871
26.63851	0.44553173
26.666475	0.44552476
26.69444	0.4455178
26.722405	0.44551085
26.75037	0.4455039
26.778336	0.44549697
26.806301	0.44549005
26.834266	0.44548313
26.862231	0.44547622
26.890196	0.44546932
26.918161	0.44546243
26.946127	0.44545555
26.974092	0.44544868
27.002057	0.44544182
27.030022	0.44543496
27.057987	0.44542812
27.085952	0.44542128
27.113918	0.44541445
27.141883	0.44540763
27.169848	0.44540082
27.197813	0.44539402
27.225778	0.44538723
27.253743	0.44538044
27.281708	0.44537367
27.309674	0.4453669
27.337639	0.44536014
27.365604	0.44535339
27.393569	0.44534665
27.421534	0.44533992
27.449499	0.4453332
27.477465	0.44532649
27.50543	0.44531978
27.533395	0.44531309
27.56136	0.4453064
27.589325	0.44529972
27.61729	0.44529305
27.645256	0.44528639
27.673221	0.44527974
27.701186	0.4452731
27.729151	0.44526646
27.757116	0.44525984
27.785081	0.44525322
27.813047	0.44524662
27.841012	0.44524002
27.868977	0.44523343
27.896942	0.44522685
27.924907	0.44522028
27.952872	0.44521371
27.980838	0.44520716
28.008803	0.44520061
28.036768	0.44519408
28.064733	0.44518755
28.092698	0.44518103
28.120663	0.44517452
28.148629	0.44516802
28.176594	0.44516152
28.204559	0.44515504
28.232524	0.44514856
28.260489	0.4451421
28.288454	0.44513564
28.316419	0.44512919
28.344385	0.44512275
28.37235	0.44511632
28.400315	0.4451099
28.42828	0.44510349
28.456245	0.44509709
28.48421	0.44509069
28.512176	0.4450843
28.540141	0.44507792
28.568106	0.44507156
28.596071	0.44506519
28.624036	0.44505884
28.652001	0.4450525


==> graphics/data/rail_norm_objtime_amfgs4.dat <==
28.740872	0.44505199
28.829742	0.44505174
28.918613	0.4450454
29.007483	0.44503907
29.096353	0.44503275
29.185224	0.44502644
29.274094	0.44502014
29.362965	0.44501384
29.451835	0.44500756
29.540706	0.44500128
29.629576	0.44499502
29.718446	0.44498876
29.807317	0.44498253
29.896187	0.44497633
29.985058	0.44497014
30.073928	0.44496395
30.162798	0.44495778
30.251669	0.44495161
30.340539	0.44494545
30.42941	0.4449393
30.51828	0.44493316
30.60715	0.44492703
30.696021	0.44492091
30.784891	0.44491479
30.873762	0.44490869
30.962632	0.44490259
31.051502	0.4448965
31.140373	0.44489042
31.229243	0.44488435
31.318114	0.44487829
31.406984	0.44487223
31.495855	0.44486619
31.584725	0.44486015
31.673595	0.44485412
31.762466	0.4448481
31.851336	0.44484209
31.940207	0.44483609
32.029077	0.44483009
32.117947	0.44482411
32.206818	0.44481814
32.295688	0.44481217
32.384559	0.44480621
32.473429	0.44480026
32.562299	0.44479432
32.65117	0.44478839
32.74004	0.44478247
32.828911	0.44477655
32.917781	0.44477065
33.006651	0.44476475
33.095522	0.44475886
33.184392	0.44475298
33.273263	0.44474711
33.362133	0.4447469
33.451004	0.44474579
33.539874	0.44474523
33.628744	0.44473934
33.717615	0.44473345
33.806485	0.44472757
33.895356	0.4447217
33.984226	0.44471584
34.073096	0.44470998
34.161967	0.44470414
34.250837	0.4446983
34.339708	0.44469248
34.428578	0.44468666
34.517448	0.44468085
34.606319	0.44467505
34.695189	0.44466926
34.78406	0.44466347
34.87293	0.4446577
34.9618	0.44465193
35.050671	0.44464617
35.139541	0.44464043
35.228412	0.44463469
35.317282	0.44462895
35.406153	0.44462323
35.495023	0.44461752
35.583893	0.44461181
35.672764	0.44460612
35.761634	0.44460043
35.850505	0.44459475
35.939375	0.44458908
36.028245	0.44458342
36.117116	0.44457776
36.205986	0.44457212
36.294857	0.44456648
36.383727	0.44456086
36.472597	0.44455524
36.561468	0.44454963
36.650338	0.44454403
36.739209	0.44453843
36.828079	0.44453285
36.916949	0.44452727
37.00582	0.44452171
37.09469	0.44451615
37.183561	0.4445106
37.272431	0.44450506
37.361302	0.44449953
37.450172	0.444494
37.539042	0.44448849


==> graphics/data/rail_norm_objtime_amfgs5.dat <==
37.875151	0.44448298
38.211259	0.44447748
38.547368	0.44447199
38.883476	0.44446651
39.219585	0.44446644
39.555694	0.44446096
39.891802	0.4444555
40.227911	0.44445005
40.564019	0.4444446
40.900128	0.44443916
41.236236	0.44443373
41.572345	0.44442831
41.908453	0.4444229
42.244562	0.44441749
42.58067	0.4444121
42.916779	0.44440671
43.252887	0.44440133
43.588996	0.44439596
43.925105	0.4443906
44.261213	0.44438525
44.597322	0.44437991
44.93343	0.44437457
45.269539	0.44436924
45.605647	0.44436392
45.941756	0.44435861
46.277864	0.44435331
46.613973	0.44434802
46.950081	0.44434273
47.28619	0.44433746
47.622298	0.44433219
47.958407	0.44432693
48.294516	0.44432168
48.630624	0.44431644
48.966733	0.4443112
49.302841	0.44430598
49.63895	0.44430076
49.975058	0.44429555
50.311167	0.44429035
50.647275	0.44428516
50.983384	0.44427997
51.319492	0.4442748
51.655601	0.44426963
51.991709	0.44426447
52.327818	0.44425932
52.663927	0.44425418
53.000035	0.44424905
53.336144	0.44424392
53.672252	0.44423881
54.008361	0.4442337
54.344469	0.4442286


==> graphics/data/rail_norm_objtime_gs.dat <==
0.40029632	0.4960862
0.78260704	0.4960862
1.1649178	0.49374879
1.5472285	0.49175407
1.9295392	0.49002924
2.3118499	0.48851937
2.6941606	0.48718111
3.0764713	0.48597824
3.458782	0.48489264
3.8410927	0.48390771
4.2234035	0.48300719
4.6057142	0.48217845
4.9880249	0.48141294
5.3703356	0.48070238
5.7526463	0.48004178
6.134957	0.4794258
6.5172677	0.47884892
6.8995785	0.47830589
7.2818892	0.47779512
7.6641999	0.47731216
8.0465106	0.47685606
8.4288213	0.47642353
8.811132	0.47601246
9.1934427	0.47562189
9.5757535	0.47524955
9.9580642	0.47489453
10.340375	0.47455431
10.722686	0.47422924
11.104996	0.47391736
11.487307	0.47361806
11.869618	0.47333101
12.251928	0.47305514
12.634239	0.47278943
13.01655	0.47253449
13.398861	0.47228803
13.781171	0.47205058
14.163482	0.47182154
14.545793	0.47160065
14.928103	0.47138709
15.310414	0.47118034
15.692725	0.4709803
16.075036	0.47078675
16.457346	0.47059906
16.839657	0.47041707
17.221968	0.47024089
17.604278	0.4700698
17.986589	0.46990373
18.3689	0.46974259
18.751211	0.46958589
19.133521	0.46943385
19.515832	0.46928606
19.898143	0.46914244
20.280453	0.46900259
20.662764	0.46886657
21.045075	0.46873386
21.427386	0.46860462
21.809696	0.46847908
22.192007	0.46835672
22.574318	0.46823744
22.956628	0.46812109
23.338939	0.46800778
23.72125	0.4678969
24.103561	0.46778881
24.485871	0.46768352
24.868182	0.46758061
25.250493	0.46748033
25.632803	0.46748033
26.015114	0.46738179
26.397425	0.46728557
26.779736	0.46719159
27.162046	0.46709976
27.544357	0.46701004
27.926668	0.46692236
28.308978	0.46683668
28.691289	0.46675287
29.0736	0.46667094
29.455911	0.46659078
29.838221	0.46651239
30.220532	0.46643566
30.602843	0.46636058
30.985153	0.46628709
31.367464	0.46621513
31.749775	0.46614468
32.132086	0.46607569
32.514396	0.46600813
32.896707	0.46594193
33.279018	0.46587707
33.661328	0.46581349
34.043639	0.46575119
34.42595	0.4656901
34.808261	0.4656302
35.190571	0.46557146
35.572882	0.46551383
35.955193	0.46545729
36.337503	0.4654018
36.719814	0.46534734
37.102125	0.46529389
37.484436	0.4652414
37.866746	0.46518986
38.249057	0.46513922
38.631368	0.46508948
39.013678	0.46504061
39.395989	0.46499259
39.7783	0.46494539
40.160611	0.46489896
40.542921	0.46485332
40.925232	0.46480843
41.307543	0.46476425
41.689853	0.46472079
42.072164	0.46467801
42.454475	0.4646359
42.836786	0.46459444
43.219096	0.46455361
43.601407	0.46451339
43.983718	0.46447376
44.366028	0.46443471
44.748339	0.46439621
45.13065	0.46435826
45.512961	0.46432085
45.895271	0.46428395


==> graphics/data/rail_norm_objtime_rmfgs1.dat <==
0.025443826	0.49291169
0.050782974	0.47052822
0.076122122	0.46576854
0.10146127	0.46367031
0.12680042	0.46239318
0.15213957	0.46135577
0.17747872	0.46040258
0.20281786	0.45948982
0.22815701	0.45860274
0.25349616	0.45773627
0.27883531	0.45688907
0.30417446	0.45606131
0.3295136	0.45525369
0.35485275	0.45446707
0.3801919	0.45370232
0.40553105	0.45296014
0.4308702	0.45224341
0.45620935	0.45157918
0.48154849	0.45094198
0.50688764	0.45032932
0.53222679	0.44974103
0.55756594	0.449177
0.58290509	0.44863715
0.60824424	0.44812137
0.63358338	0.44762957
0.65892253	0.44716167
0.68426168	0.44671759
0.70960083	0.44629727
0.73493998	0.44590071
0.76027913	0.44552789
0.78561827	0.44517878
0.81095742	0.44485329
0.83629657	0.44455122
0.86163572	0.44427214
0.88697487	0.44401534
0.91231401	0.4437798
0.93765316	0.44356419
0.96299231	0.44336695
0.98833146	0.44318638
1.0136706	0.44302076
1.0390098	0.44286848
1.0643489	0.44272805
1.0896881	0.44259817
1.1150272	0.44247771
1.1403663	0.4423657
1.1657055	0.44226131
1.1910446	0.44216381
1.2163838	0.44207259
1.2417229	0.44198709
1.2670621	0.44190683
1.2924012	0.44183137
1.3177404	0.44176034
1.3430795	0.44169339
1.3684187	0.44163022
1.3937578	0.44157054
1.419097	0.4415141
1.4444361	0.44146068
1.4697753	0.44141551
1.4951144	0.44136808
1.5204536	0.44132223
1.5457927	0.4412787
1.5711319	0.44123732
1.596471	0.44119798
1.6218102	0.44116054
1.6471493	0.4411249
1.6724885	0.44109094
1.6978276	0.44105858
1.7231668	0.44102771
1.7485059	0.44099827
1.7738451	0.44097018
1.7991842	0.44094335
1.8245234	0.44091773
1.8498625	0.44089326
1.8752016	0.44086987
1.9005408	0.44084752
1.9258799	0.44082615
1.9512191	0.44080571
1.9765582	0.44078617
2.0018974	0.44076747
2.0272365	0.44074958
2.0525757	0.44073247
2.0779148	0.4407161
2.103254	0.44070044
2.1285931	0.44068545
2.1539323	0.4406711
2.1792714	0.44065738
2.2046106	0.44064425
2.2299497	0.44063169
2.2552889	0.44061967
2.280628	0.44060817
2.3059672	0.44059718
2.3313063	0.44058666
2.3566455	0.44057661
2.3819846	0.440567
2.4073238	0.44055781
2.4326629	0.44054903
2.4580021	0.44054065
2.4833412	0.44053264
2.5086804	0.440525
2.5340195	0.4405177
2.5593587	0.44051087


==> graphics/data/rail_norm_objtime_rmfgs2.dat <==
2.5927002	0.44051087
2.6260227	0.44048473
2.6593453	0.44048337
2.6926678	0.44048202
2.7259903	0.44048069
2.7593128	0.44047937
2.7926354	0.44047806
2.8259579	0.44047677
2.8592804	0.44047549
2.8926029	0.44047422
2.9259255	0.44047297
2.959248	0.44047173
2.9925705	0.4404705
3.0258931	0.44046929
3.0592156	0.44046808
3.0925381	0.44046689
3.1258606	0.44046571
3.1591832	0.44046454
3.1925057	0.44046339
3.2258282	0.44046224
3.2591508	0.44046111
3.2924733	0.44045999
3.3257958	0.44045888
3.3591183	0.44045778
3.3924409	0.44045669
3.4257634	0.44045561
3.4590859	0.44045454
3.4924084	0.44045348
3.525731	0.44045244
3.5590535	0.4404514
3.592376	0.44045037
3.6256986	0.44044936
3.6590211	0.44044835
3.6923436	0.44044735
3.7256661	0.44044637
3.7589887	0.44044539
3.7923112	0.44044442
3.8256337	0.44044347
3.8589563	0.44044252
3.8922788	0.44044158
3.9256013	0.44044065
3.9589238	0.44043973
3.9922464	0.44043882
4.0255689	0.44043792
4.0588914	0.44043703
4.092214	0.44043615
4.1255365	0.44043527
4.158859	0.44043441
4.1921815	0.44043355
4.2255041	0.4404327
4.2588266	0.44043187
4.2921491	0.44043104
4.3254716	0.44043021
4.3587942	0.4404294
4.3921167	0.44042859
4.4254392	0.4404278
4.4587618	0.44042701
4.4920843	0.44042623
4.5254068	0.44042545
4.5587293	0.44042469
4.5920519	0.44042393
4.6253744	0.44042318
4.6586969	0.44042244
4.6920195	0.44042171
4.725342	0.44042098
4.7586645	0.44042026
4.791987	0.44041955
4.8253096	0.44041885
4.8586321	0.44041815
4.8919546	0.44041746
4.9252771	0.44041678
4.9585997	0.44041611
4.9919222	0.44041544
5.0252447	0.44041478
5.0585673	0.44041412
5.0918898	0.44041348
5.1252123	0.44041284
5.1585348	0.4404122
5.1918574	0.44041158
5.2251799	0.44041096
5.2585024	0.44041035
5.291825	0.44040974
5.3251475	0.44040914
5.35847	0.44040855
5.3917925	0.44040796
5.4251151	0.44040738
5.4584376	0.4404068
5.4917601	0.44040623
5.5250827	0.44040567
5.5584052	0.44040512
5.5917277	0.44040457
5.6250502	0.44040402
5.6583728	0.44040348
5.6916953	0.44040295
5.7250178	0.44040243
5.7583403	0.44040191
5.7916629	0.44040139
5.8249854	0.44040088
5.8583079	0.44040038
5.8916305	0.44039988
5.924953	0.44039944


==> graphics/data/rail_norm_objtime_rmfgs3.dat <==
6.0093401	0.44039518
6.0935584	0.44039376
6.1777767	0.44039351
6.2619949	0.44039327
6.3462132	0.44039303
6.4304315	0.44039279
6.5146498	0.44039255
6.5988681	0.44039231
6.6830864	0.44039207
6.7673047	0.44039184
6.8515229	0.4403916
6.9357412	0.44039137
7.0199595	0.44039114
7.1041778	0.44039091
7.1883961	0.44039068
7.2726144	0.44039045
7.3568327	0.44039023
7.441051	0.44039
7.5252692	0.44038978
7.6094875	0.44038956
7.6937058	0.44038934
7.7779241	0.44038912
7.8621424	0.4403889
7.9463607	0.44038868
8.030579	0.44038847
8.1147972	0.44038825
8.1990155	0.44038804
8.2832338	0.44038783
8.3674521	0.44038762
8.4516704	0.44038741
8.5358887	0.4403872
8.620107	0.44038699
8.7043252	0.44038678
8.7885435	0.44038658
8.8727618	0.44038638
8.9569801	0.44038617
9.0411984	0.44038597
9.1254167	0.44038577
9.209635	0.44038557
9.2938533	0.44038538
9.3780715	0.44038518
9.4622898	0.44038498
9.5465081	0.44038479
9.6307264	0.4403846
9.7149447	0.4403844
9.799163	0.44038421
9.8833813	0.44038402
9.9675995	0.44038383
10.051818	0.44038365
10.136036	0.44038346
10.220254	0.44038327
10.304473	0.44038309
10.388691	0.44038291
10.472909	0.44038272
10.557128	0.44038254
10.641346	0.44038236
10.725564	0.44038218
10.809782	0.44038201
10.894001	0.44038183
10.978219	0.44038165
11.062437	0.44038148
11.146656	0.4403813
11.230874	0.44038113
11.315092	0.44038096
11.39931	0.44038079
11.483529	0.44038062
11.567747	0.44038045
11.651965	0.44038028
11.736184	0.44038012
11.820402	0.44037995
11.90462	0.44037978
11.988838	0.44037962
12.073057	0.44037946
12.157275	0.4403793
12.241493	0.44037913
12.325712	0.44037897
12.40993	0.44037882
12.494148	0.44037866
12.578366	0.4403785
12.662585	0.44037834
12.746803	0.44037819
12.831021	0.44037803
12.91524	0.44037788
12.999458	0.44037773
13.083676	0.44037758
13.167894	0.44037743
13.252113	0.44037728
13.336331	0.44037713
13.420549	0.44037698
13.504768	0.44037683
13.588986	0.44037669
13.673204	0.44037654
13.757422	0.4403764
13.841641	0.44037625
13.925859	0.44037611
14.010077	0.44037597
14.094296	0.44037583
14.178514	0.44037569
14.262732	0.44037555
14.34695	0.44037541
14.431169	0.4403753


==> graphics/data/rail_norm_objtime_rmfgs4.dat <==
14.50597	0.44037423
14.580345	0.4403742
14.65472	0.44037418
14.729094	0.44037415
14.803469	0.44037412
14.877844	0.44037409
14.952219	0.44037407
15.026594	0.44037404
15.100968	0.44037401
15.175343	0.44037398
15.249718	0.44037396
15.324093	0.44037393
15.398467	0.4403739
15.472842	0.44037388
15.547217	0.44037385
15.621592	0.44037382
15.695966	0.44037379
15.770341	0.44037377
15.844716	0.44037374
15.919091	0.44037371
15.993465	0.44037369
16.06784	0.44037366
16.142215	0.44037363
16.21659	0.44037361
16.290964	0.44037358
16.365339	0.44037355
16.439714	0.44037353
16.514089	0.4403735
16.588463	0.44037347
16.662838	0.44037345
16.737213	0.44037342
16.811588	0.44037339
16.885962	0.44037337
16.960337	0.44037334
17.034712	0.44037331
17.109087	0.44037329
17.183461	0.44037326
17.257836	0.44037324
17.332211	0.44037321
17.406586	0.44037318
17.480961	0.44037316
17.555335	0.44037313
17.62971	0.4403731
17.704085	0.44037308
17.77846	0.44037305
17.852834	0.44037303
17.927209	0.440373
18.001584	0.44037297
18.075959	0.44037295
18.150333	0.44037292
18.224708	0.4403729
18.299083	0.44037287
18.373458	0.44037284
18.447832	0.44037282
18.522207	0.44037279
18.596582	0.44037277
18.670957	0.44037274
18.745331	0.44037272
18.819706	0.44037269
18.894081	0.44037267
18.968456	0.44037264
19.04283	0.44037261
19.117205	0.44037259
19.19158	0.44037256
19.265955	0.44037254
19.340329	0.44037251
19.414704	0.44037249
19.489079	0.44037246
19.563454	0.44037244
19.637828	0.44037241
19.712203	0.44037239
19.786578	0.44037236
19.860953	0.44037234
19.935328	0.44037231
20.009702	0.44037229
20.084077	0.44037226
20.158452	0.44037223
20.232827	0.44037221
20.307201	0.44037218
20.381576	0.44037216
20.455951	0.44037213
20.530326	0.44037211
20.6047	0.44037209
20.679075	0.44037206
20.75345	0.44037204
20.827825	0.44037201
20.902199	0.44037199
20.976574	0.44037196
21.050949	0.44037194
21.125324	0.44037191
21.199698	0.44037189
21.274073	0.44037186
21.348448	0.44037184
21.422823	0.44037181
21.497197	0.44037179
21.571572	0.44037176
21.645947	0.44037174
21.720322	0.44037172
21.794696	0.44037169
21.869071	0.44037167


==> graphics/data/rail_norm_objtime_rmfgs5.dat <==
22.212586	0.44037164
22.554823	0.44037162
22.89706	0.44037159
23.239296	0.44037157
23.581533	0.44037155
23.923769	0.44037152
24.266006	0.44037139
24.608243	0.44037136
24.950479	0.44037134
25.292716	0.44037132
25.634953	0.44037129
25.977189	0.44037127
26.319426	0.44037124
26.661663	0.44037122
27.003899	0.4403712
27.346136	0.44037117
27.688373	0.44037115
28.030609	0.44037112
28.372846	0.4403711
28.715083	0.44037108
29.057319	0.44037105
29.399556	0.44037103
29.741792	0.44037101
30.084029	0.44037098
30.426266	0.44037096
30.768502	0.44037093
31.110739	0.44037091
31.452976	0.44037089
31.795212	0.44037086
32.137449	0.44037084
32.479686	0.44037082
32.821922	0.44037079
33.164159	0.44037077
33.506396	0.44037075
33.848632	0.44037072
34.190869	0.4403707
34.533106	0.44037068
34.875342	0.44037065
35.217579	0.44037063
35.559816	0.44037061
35.902052	0.44037058
36.244289	0.44037056
36.586525	0.44037054
36.928762	0.44037051
37.270999	0.44037049
37.613235	0.44037047
37.955472	0.44037045
38.297709	0.44037042
38.639945	0.4403704
38.982182	0.44037038


==> graphics/data/rail_objtime_amfgs1.dat <==
0.014681086	0.85122044
0.029362171	0.58183513
0.044043257	0.34940835
0.058724342	0.29373269
0.073405428	0.27134539
0.088086513	0.26850644
0.1027676	0.26850644
0.11744868	0.26523836
0.13212977	0.26317667
0.14681086	0.26246954
0.16149194	0.26048555
0.17617303	0.25999583
0.19085411	0.25966914
0.2055352	0.25808791
0.22021628	0.25667762
0.23489737	0.2565626
0.24957845	0.25590466
0.26425954	0.25509188
0.27894062	0.25485595
0.29362171	0.25463555
0.3083028	0.25449806
0.32298388	0.25229204
0.33766497	0.25017476
0.35234605	0.2481451
0.36702714	0.24618484
0.38170822	0.24428656
0.39638931	0.24245301
0.41107039	0.24067265
0.42575148	0.23894841
0.44043257	0.23727239
0.45511365	0.23564404
0.46979474	0.23406228
0.48447582	0.23252476
0.49915691	0.23103849
0.51383799	0.2296086
0.52851908	0.22959537
0.54320016	0.22820358
0.55788125	0.22820262
0.57256233	0.22683915
0.58724342	0.22683815
0.60192451	0.22552348
0.61660559	0.22424618
0.63128668	0.22423093
0.64596776	0.22299248
0.66064885	0.22298803
0.67532993	0.22177638
0.69001102	0.22061315
0.7046921	0.21948623
0.71937319	0.21947357
0.73405428	0.21837118
0.74873536	0.21731956
0.76341645	0.21630374
0.77809753	0.21532179
0.79277862	0.21438075
0.8074597	0.21347737
0.82214079	0.21260406
0.83682187	0.21176947
0.85150296	0.21096531
0.86618404	0.21021341
0.88086513	0.20948677
0.89554622	0.20879091
0.9102273	0.20814202
0.92490839	0.20752395
0.93958947	0.2069325
0.95427056	0.20638114
0.96895164	0.20586632
0.98363273	0.2053751
0.99831381	0.20491669
1.0129949	0.2044873
1.027676	0.20408232
1.0423571	0.20370837
1.0570382	0.20336227
1.0717192	0.20304038
1.0864003	0.20274241
1.1010814	0.20255993
1.1157625	0.20226864
1.1304436	0.20200093
1.1451247	0.20176509
1.1598058	0.20154876
1.1744868	0.20135734
1.1891679	0.20118233
1.203849	0.20102233
1.2185301	0.20088173
1.2332112	0.20075376
1.2478923	0.2006378
1.2625734	0.2005307


==> graphics/data/rail_objtime_amfgs2.dat <==
1.3123688	0.20001709
1.3621642	0.19999134
1.4119596	0.19985752
1.461755	0.1997505
1.5115504	0.19974612
1.5613458	0.19974612
1.6111412	0.19973955
1.6609366	0.19973718
1.710732	0.199736
1.7605274	0.19973586
1.8103228	0.19963556
1.8601182	0.19963506
1.9099136	0.19963481
1.959709	0.19963474
2.0095044	0.19963473
2.0592998	0.19963473
2.1090952	0.19954642
2.1588906	0.19946891
2.208686	0.19939946
2.2584814	0.19939804
2.3082768	0.19933599
2.3580722	0.19928154
2.4078676	0.19923347
2.457663	0.19919067
2.5074584	0.19915328
2.5572538	0.19911998
2.6070492	0.19909064
2.6568446	0.19906469
2.7066401	0.19904134
2.7564355	0.19902099
2.8062309	0.19900343
2.8560263	0.19899647
2.9058217	0.19898045
2.9556171	0.19896683
3.0054125	0.19895467
3.0552079	0.19894393
3.1050033	0.19893465
3.1547987	0.19892658
3.2045941	0.19891963
3.2543895	0.19891333
3.3041849	0.19891263
3.3539803	0.19891239
3.4037757	0.19891233
3.4535711	0.19891233
3.5033665	0.19891233
3.5531619	0.19891233
3.6029573	0.19891233
3.6527527	0.19891233
3.7025481	0.19891233
3.7523435	0.19891233
3.8021389	0.19891233
3.8519343	0.19891233
3.9017297	0.19890696
3.9515251	0.19890224
4.0013205	0.19889797
4.0511159	0.19889435
4.1009113	0.19889104
4.1507068	0.19888931
4.2005022	0.19888653
4.2502976	0.19888408
4.300093	0.19888181
4.3498884	0.19887995
4.3996838	0.19887828
4.4494792	0.19887676
4.4992746	0.19887533
4.54907	0.19887361
4.5988654	0.1988724
4.6486608	0.19887136
4.6984562	0.19887036


==> graphics/data/rail_objtime_amfgs3.dat <==
4.8319891	0.19879805
4.9655221	0.19879308
5.099055	0.19879306
5.232588	0.19879306
5.3661209	0.19879044
5.4996539	0.19878868
5.6331868	0.19878733
5.7667198	0.19878612
5.9002527	0.19878612
6.0337857	0.19873182
6.1673186	0.1987318
6.3008516	0.1987318
6.4343845	0.1987318
6.5679175	0.1987318
6.7014504	0.1987318
6.8349834	0.1987318
6.9685163	0.1987318
7.1020493	0.1987318
7.2355822	0.1987318
7.3691152	0.1987318
7.5026481	0.1987318
7.6361811	0.1987318
7.769714	0.1987318
7.903247	0.1987318
8.0367799	0.1987318
8.1703129	0.1987318
8.3038458	0.1987318
8.4373788	0.1987318
8.5709117	0.1987318


==> graphics/data/rail_objtime_amfgs4.dat <==
8.859454	0.1987318


==> graphics/data/rail_objtime_amfgs5.dat <==
9.02276	0.19872992
9.1860659	0.19872859
9.3493719	0.19872754
9.5126779	0.19872436
9.6759838	0.19872346
9.8392898	0.19872267
10.002596	0.19872195
10.165902	0.19872129
10.329208	0.19872069
10.492514	0.19872013
10.65582	0.1987196
10.819126	0.19871911
10.982432	0.19871865
11.145738	0.19871821
11.309044	0.19871779
11.47235	0.19871739
11.635656	0.198717
11.798961	0.19871663
11.962267	0.19871627
12.125573	0.19871592
12.288879	0.19871558
12.452185	0.19871525
12.615491	0.19871492
12.778797	0.1987146
12.942103	0.19871429
13.105409	0.19871398
13.268715	0.19871367
13.432021	0.19871337
13.595327	0.19871306
13.758633	0.19871277
13.921939	0.19871247
14.085245	0.19871217
14.248551	0.19871188
14.411857	0.19871159
14.575163	0.1987113
14.738469	0.19871101
14.901775	0.19871072
15.065081	0.19871043
15.228387	0.19871014
15.391693	0.19870985
15.554999	0.19870957
15.718305	0.19870928
15.881611	0.198709
16.044917	0.19870871
16.208223	0.19870843
16.371529	0.19870814
16.534835	0.19870786
16.698141	0.19870757
16.861447	0.19870729
17.024753	0.198707


==> graphics/data/rail_objtime_gs.dat <==
0.16530523	0.85696502
0.31588977	0.58622724
0.46647432	0.3487937
0.61705886	0.29249917
0.76764341	0.27019062
0.91822795	0.27019062
1.0688125	0.26815433
1.219397	0.26701182
1.3699816	0.26311186
1.5205661	0.2608889
1.6711507	0.25794983
1.8217352	0.25545582
1.9723198	0.25316854
2.1229043	0.25100219
2.2734889	0.2489324
2.4240734	0.24693929
2.5746579	0.24501319
2.7252425	0.24314862
2.875827	0.24134241
3.0264116	0.23958899
3.1769961	0.23788298
3.3275807	0.23623019
3.4781652	0.23462365
3.6287498	0.23305836
3.7793343	0.2315392
3.9299188	0.23006119
4.0805034	0.22861679
4.2310879	0.22721562
4.3816725	0.22586041
4.532257	0.2245349
4.6828416	0.22430119
4.8334261	0.22299934
4.9840107	0.22174047
5.1345952	0.22051869
5.2851798	0.21933641
5.4357643	0.21818692
5.5863488	0.21707772
5.7369334	0.21601269
5.8875179	0.21498104
6.0381025	0.21399073
6.188687	0.21303422
6.3392716	0.21212127
6.4898561	0.21124251
6.6404407	0.21040132
6.7910252	0.20960033
6.9416097	0.20883662
7.0921943	0.20811125
7.2427788	0.20742126
7.3933634	0.20676478
7.5439479	0.20615545
7.6945325	0.20558208
7.845117	0.20504006
7.9957016	0.20453288
8.1462861	0.20406093
8.2968706	0.20362249
8.4474552	0.2032092
8.5980397	0.20282697
8.7486243	0.20247117
8.8992088	0.2021504
9.0497934	0.20184634
9.2003779	0.20157068
9.3509625	0.20131847
9.501547	0.20108634
9.6521316	0.20086859
9.8027161	0.2006741
9.9533006	0.20049995
10.103885	0.20033889
10.25447	0.20019115
10.405054	0.20005804
10.555639	0.19993661
10.706223	0.19983118
10.856808	0.19983118
11.007392	0.19971045
11.157977	0.19960642
11.308562	0.19956506
11.459146	0.19954942
11.609731	0.1994595
11.760315	0.19937905
11.9109	0.19930759
12.061484	0.19924377
12.212069	0.19918722
12.362653	0.19913706
12.513238	0.19909263
12.663822	0.19905324
12.814407	0.1990185
12.964992	0.19898792
13.115576	0.19896096
13.266161	0.19893731
13.416745	0.19891645
13.56733	0.1988982
13.717914	0.19888205
13.868499	0.19886795
14.019083	0.19885558
14.169668	0.19884473
14.320252	0.19883516
14.470837	0.19882684
14.621422	0.19881954
14.772006	0.19881309
14.922591	0.19880746
15.073175	0.19880254
15.22376	0.19879822
15.374344	0.19879442
15.524929	0.19879105
15.675513	0.1987881
15.826098	0.19878552
15.976682	0.19878319
16.127267	0.19878114
16.277852	0.1987793
16.428436	0.19877771
16.579021	0.19877626
16.729605	0.19877496
16.88019	0.19877379
17.030774	0.19877379
17.181359	0.198755
17.331943	0.19872682
17.482528	0.19872571
17.633112	0.19872253
17.783697	0.19872153
17.934282	0.19872064
18.084866	0.19871982


==> graphics/data/rail_objtime_rmfgs1.dat <==
0.015983232	0.806896
0.031786498	0.20372728
0.047589764	0.19992574
0.063393031	0.19996139
0.079196297	0.19994574
0.094999563	0.19993031
0.11080283	0.19991492
0.1266061	0.19989952
0.14240936	0.19988416
0.15821263	0.19986879
0.17401589	0.19985343
0.18981916	0.19983807
0.20562243	0.19982266
0.22142569	0.19980727
0.23722896	0.19979181
0.25303222	0.19977631
0.26883549	0.19976075
0.28463876	0.19974518
0.30044202	0.19972957
0.31624529	0.19971384
0.33204855	0.19969808
0.34785182	0.19968223
0.36365509	0.19966622
0.37945835	0.19965021
0.39526162	0.19963408
0.41106489	0.19961785
0.42686815	0.19960147
0.44267142	0.19958496
0.45847468	0.19956832
0.47427795	0.19955157
0.49008122	0.19953489
0.50588448	0.19951162
0.52168775	0.19949476
0.53749101	0.19947744
0.55329428	0.19945993
0.56909755	0.19944225
0.58490081	0.1994244
0.60070408	0.19940634
0.61650734	0.19938807
0.63231061	0.19936962
0.64811388	0.19935131
0.66391714	0.19933236
0.67972041	0.19931322
0.69552368	0.19929389
0.71132694	0.19927424
0.72713021	0.19925435
0.74293347	0.19923418
0.75873674	0.19921373
0.77454001	0.19919302
0.79034327	0.19917202
0.80614654	0.19915067
0.8219498	0.19912903
0.83775307	0.1991071
0.85355634	0.19908482
0.8693596	0.19906221
0.88516287	0.19903925
0.90096613	0.19901592
0.9167694	0.19899225
0.93257267	0.19896817
0.94837593	0.19894374
0.9641792	0.1989189
0.97998247	0.19889365
0.99578573	0.198868
1.011589	0.1988419
1.0273923	0.1988154
1.0431955	0.19878843
1.0589988	0.19876099
1.0748021	0.19873312
1.0906053	0.19870475
1.1064086	0.19867592
1.1222119	0.19864654
1.1380151	0.19861666
1.1538184	0.19858628
1.1696217	0.19855538
1.1854249	0.19852394
1.2012282	0.19849192
1.2170315	0.19845935
1.2328347	0.1984262
1.248638	0.19839243
1.2644413	0.19835813
1.2802445	0.19832315
1.2960478	0.19828757
1.3118511	0.19825135
1.3276543	0.19821444
1.3434576	0.19817689
1.3592609	0.19813864
1.3750641	0.19809966
1.3908674	0.19806007
1.4066707	0.19801963
1.4224739	0.19797853
1.4382772	0.19793511
1.4540804	0.19789332
1.4698837	0.1978499
1.485687	0.19780569
1.5014902	0.19776061
1.5172935	0.19771468
1.5330968	0.1976679
1.5489	0.1976202
1.5647033	0.19757153
1.5805066	0.19752202
1.5963098	0.19747248


==> graphics/data/rail_objtime_rmfgs2.dat <==
1.6220727	0.19695884
1.6478167	0.19670427
1.6735607	0.19669219
1.6993046	0.19665705
1.7250486	0.19664701
1.7507926	0.19663704
1.7765365	0.19662704
1.8022805	0.19661701
1.8280244	0.19660694
1.8537684	0.19659682
1.8795124	0.19658666
1.9052563	0.19657646
1.9310003	0.19656622
1.9567443	0.19655593
1.9824882	0.19654559
2.0082322	0.19653522
2.0339762	0.1965248
2.0597201	0.19651433
2.0854641	0.19650382
2.1112081	0.19649326
2.136952	0.19648265
2.162696	0.19647201
2.18844	0.19646131
2.2141839	0.19645057
2.2399279	0.19643978
2.2656719	0.19642894
2.2914158	0.19641805
2.3171598	0.19640712
2.3429038	0.19639615
2.3686477	0.19638512
2.3943917	0.19637562
2.4201357	0.19636451
2.4458796	0.19635612
2.4716236	0.19634492
2.4973676	0.19633367
2.5231115	0.19632236
2.5488555	0.19631101
2.5745995	0.19629961
2.6003434	0.19628815
2.6260874	0.19627665
2.6518314	0.1962651
2.6775753	0.19625349
2.7033193	0.19624182
2.7290633	0.19623011
2.7548072	0.19621835
2.7805512	0.19620331
2.8062951	0.19619351
2.8320391	0.19618159
2.8577831	0.19617126
2.883527	0.19615925
2.909271	0.19614718
2.935015	0.19613505
2.9607589	0.19612287
2.9865029	0.19611064
3.0122469	0.19609834
3.0379908	0.19608767
3.0637348	0.19607527
3.0894788	0.19606281
3.1152227	0.19605199
3.1409667	0.19603943
3.1667107	0.19602679
3.1924546	0.1960141
3.2181986	0.19600135
3.2439426	0.19598854
3.2696865	0.19597719
3.2954305	0.19596426
3.3211745	0.19595128
3.3469184	0.19593822
3.3726624	0.19592512
3.3984064	0.19591195
3.4241503	0.19589872
3.4498943	0.19588542
3.4756383	0.19587205
3.5013822	0.19585863
3.5271262	0.19584514
3.5528702	0.19583158
3.5786141	0.19581796
3.6043581	0.19580427
3.6301021	0.19579051
3.655846	0.1957767
3.68159	0.1957628
3.707334	0.19574884
3.7330779	0.19573482
3.7588219	0.19572073
3.7845658	0.19570656
3.8103098	0.19569233
3.8360538	0.19567802
3.8617977	0.19566365
3.8875417	0.19564919
3.9132857	0.19563467
3.9390296	0.19562008
3.9647736	0.19560541
3.9905176	0.19559067
4.0162615	0.19557586
4.0420055	0.19556096
4.0677495	0.19554599
4.0934934	0.19553094
4.1192374	0.19551582
4.1449814	0.19550062
4.1707253	0.19548892
4.1964693	0.1954751


==> graphics/data/rail_objtime_rmfgs3.dat <==
4.2387055	0.19552
4.2807628	0.195511
4.32282	0.19550303
4.3648772	0.19549505
4.4069344	0.19548708
4.4489916	0.19547905
4.4910488	0.19547105
4.533106	0.19546303
4.5751632	0.19545502
4.6172205	0.19544694
4.6592777	0.19543886
4.7013349	0.1954307
4.7433921	0.19542254
4.7854493	0.19541441
4.8275065	0.19540624
4.8695637	0.19539803
4.9116209	0.19538981
4.9536782	0.19538155
4.9957354	0.19513234
5.0377926	0.19542925
5.0798498	0.19542089
5.121907	0.1954125
5.1639642	0.19540413
5.2060214	0.19539576
5.2480786	0.19538736
5.2901359	0.19537892
5.3321931	0.19537049
5.3742503	0.19536201
5.4163075	0.19535349
5.4583647	0.19534494
5.5004219	0.1953364
5.5424791	0.19532783
5.5845363	0.19531925
5.6265936	0.19531063
5.6686508	0.195302
5.710708	0.19529333
5.7527652	0.19528465
5.7948224	0.19527595
5.8368796	0.19526726
5.8789368	0.19525858
5.920994	0.19524979
5.9630513	0.19524102
6.0051085	0.1952322
6.0471657	0.19522338
6.0892229	0.19521449
6.1312801	0.19520558
6.1733373	0.19519666
6.2153945	0.19518775
6.2574517	0.1951788
6.299509	0.19516984
6.3415662	0.19516088
6.3836234	0.19515186
6.4256806	0.19520669
6.4677378	0.19519753
6.509795	0.19518834
6.5518522	0.1951791
6.5939095	0.19516986
6.6359667	0.19516062
6.6780239	0.19515137
6.7200811	0.19514203
6.7621383	0.19513271
6.8041955	0.19512339
6.8462527	0.19511403
6.8883099	0.19510461
6.9303672	0.19509518
6.9724244	0.19508575
7.0144816	0.19507626
7.0565388	0.19506676
7.098596	0.19505725
7.1406532	0.19504769
7.1827104	0.19503813
7.2247676	0.19502853
7.2668249	0.19501893
7.3088821	0.19500929
7.3509393	0.19499957
7.3929965	0.19498985
7.4350537	0.19498013
7.4771109	0.19497038
7.5191681	0.19496057
7.5612253	0.19495077
7.6032826	0.1949409
7.6453398	0.19493102
7.687397	0.19492109
7.7294542	0.19491119
7.7715114	0.19490121
7.8135686	0.1948912
7.8556258	0.19488119
7.897683	0.19487113
7.9397403	0.1948611
7.9817975	0.19485096
8.0238547	0.19484086
8.0659119	0.19483069
8.1079691	0.19482049
8.1500263	0.1948103
8.1920835	0.19480001
8.2341407	0.19478977
8.276198	0.19477948
8.3182552	0.19476916
8.3603124	0.19475879
8.4023696	0.19474841
8.4444268	0.19474006


==> graphics/data/rail_objtime_rmfgs4.dat <==
8.4810142	0.19468791
8.5172061	0.19444497
8.553398	0.19434516
8.58959	0.19435007
8.6257819	0.19432698
8.6619738	0.19432382
8.6981657	0.19467906
8.7343576	0.19470198
8.7705495	0.19472377
8.8067414	0.19472158
8.8429334	0.19471942
8.8791253	0.19471727
8.9153172	0.19471513
8.9515091	0.19471298
8.987701	0.19471084
9.0238929	0.19470869
9.0600848	0.19470654
9.0962768	0.19470439
9.1324687	0.19470224
9.1686606	0.19470008
9.2048525	0.19469793
9.2410444	0.19469578
9.2772363	0.19469362
9.3134283	0.19469147
9.3496202	0.19468931
9.3858121	0.19468715
9.422004	0.19468499
9.4581959	0.19468283
9.4943878	0.19468067
9.5305797	0.1946785
9.5667717	0.19467633
9.6029636	0.19467417
9.6391555	0.194672
9.6753474	0.19466983
9.7115393	0.19466766
9.7477312	0.19466549
9.7839231	0.19466332
9.8201151	0.19466114
9.856307	0.19465897
9.8924989	0.19465679
9.9286908	0.19465461
9.9648827	0.19465243
10.001075	0.19465025
10.037267	0.19465528
10.073458	0.19465309
10.10965	0.19465091
10.145842	0.19464872
10.182034	0.19464653
10.218226	0.19464435
10.254418	0.19464216
10.29061	0.19463996
10.326802	0.19463777
10.362994	0.19463558
10.399186	0.19463338
10.435378	0.19463118
10.47157	0.19462898
10.507761	0.19462678
10.543953	0.19462458
10.580145	0.19462238
10.616337	0.19462018
10.652529	0.19461797
10.688721	0.19461577
10.724913	0.19461356
10.761105	0.19461135
10.797297	0.19460914
10.833489	0.19460693
10.869681	0.19460471
10.905873	0.1946025
10.942064	0.19460028
10.978256	0.19459807
11.014448	0.19459585
11.05064	0.19459363
11.086832	0.19459141
11.123024	0.19458919
11.159216	0.19458696
11.195408	0.19458474
11.2316	0.19458251
11.267792	0.19458029
11.303984	0.19457806
11.340175	0.19457583
11.376367	0.19457359
11.412559	0.19457136
11.448751	0.19456913
11.484943	0.19456689
11.521135	0.19457709
11.557327	0.19457485
11.593519	0.19457261
11.629711	0.19457037
11.665903	0.19456812
11.702095	0.19456588
11.738287	0.19456363
11.774478	0.19456139
11.81067	0.19455914
11.846862	0.19455689
11.883054	0.19455463
11.919246	0.19455238
11.955438	0.19455013
11.99163	0.19454788
12.027822	0.19454562
12.064014	0.19454336


==> graphics/data/rail_objtime_rmfgs5.dat <==
12.211331	0.19447788
12.357537	0.194263
12.503743	0.19412875
12.649949	0.19412557
12.796155	0.19412435
12.942361	0.19412407
13.088567	0.19412181
13.234773	0.19411956
13.380979	0.19411731
13.527185	0.19411505
13.673391	0.1941128
13.819597	0.19411054
13.965803	0.19410829
14.112009	0.19410603
14.258215	0.19410377
14.40442	0.19410152
14.550626	0.19409926
14.696832	0.19409699
14.843038	0.19409473
14.989244	0.19409246
15.13545	0.1940902
15.281656	0.19408793
15.427862	0.19408566
15.574068	0.19408339
15.720274	0.19408112
15.86648	0.19407885
16.012686	0.19407872
16.158892	0.19407644
16.305098	0.19407417
16.451304	0.19407189
16.597509	0.19406961
16.743715	0.19406733
16.889921	0.19406505
17.036127	0.19406277
17.182333	0.19406048
17.328539	0.1940582
17.474745	0.19405591
17.620951	0.19405362
17.767157	0.19405133
17.913363	0.19404904
18.059569	0.19404674
18.205775	0.19404445
18.351981	0.19404215
18.498187	0.19403985
18.644393	0.19403755
18.790598	0.19403525
18.936804	0.19403512
19.08301	0.19403282
19.229216	0.19403052
19.375422	0.19402821

